Low-Latency Task-Oriented Image Transmission with Opportunistic Spectrum Access

Communication systems designed for reliable data reconstruction, rather than task-oriented communication, typically rely on separate source and channel coding and incur high latency under limited spectrum availability and fading channels. To address this, we propose a transmission framework with opportunistic spectrum access, in which the transmitter sends discrete latent representations learned via a vector-quantized variational autoencoder (VQ-VAE) over idle licensed channels using standard digital modulation. The AI-powered receiver is still able to reconstruct task-related information from the heavily compressed data. We develop a cross-layer latency model that accounts for compression, block errors, retransmissions, and stochastic channel access. Results on latency-accuracy trade-offs show that the proposed scheme achieves at least 79- and 3.3-fold latency reductions with only 5.7% and 2.4% drops in classification accuracy compared to benchmarks using conventional source and channel coding. The framework enables low-latency communication and reliable task execution even under limited spectrum availability and challenging channel conditions.

==> data/accuracy_jpeg.dat <==
0.00000,0.00000
1.00000,0.00000
2.00000,0.00000
3.00000,0.00000
4.00000,0.00000
5.00000,0.00000
6.00000,0.89859
7.00000,0.89859
8.00000,0.89859
9.00000,0.89859
10.00000,0.89859
11.00000,0.89859
12.00000,0.89859
13.00000,0.89859
14.00000,0.89859
15.00000,0.89859


==> data/accuracy_png.dat <==
0.00000,0.00000
1.00000,0.00000
2.00000,0.00000
3.00000,0.00000
4.00000,0.00000
5.00000,0.00000
6.00000,0.93197
7.00000,0.93197
8.00000,0.93197
9.00000,0.93197
10.00000,0.93197
11.00000,0.93197
12.00000,0.93197
13.00000,0.93197
14.00000,0.93197
15.00000,0.93197


==> data/accuracy_rgb.dat <==
-6.00000,0.70038
-4.00000,0.74802
-2.00000,0.79566
0.00000,0.83617
2.00000,0.87006
4.00000,0.89707
6.00000,0.92407
8.00000,0.93528
15.00000,0.93070


==> data/accuracy_vqvae512.dat <==
-6.00000,0.29961
-4.00000,0.43566
-2.00000,0.63108
0.00000,0.77299
2.00000,0.85910
4.00000,0.89222
6.00000,0.91184
8.00000,0.91617
15.00000,0.91210


==> data/accuracy_vqvae8.dat <==
-6.00000,0.72917
-4.00000,0.78828
-2.00000,0.82216
0.00000,0.85146
2.00000,0.85503
4.00000,0.87108
6.00000,0.87414
8.00000,0.86165
15.00000,0.87133


==> data/distortion_jpeg.dat <==
6.00000,25.77110
7.00000,25.77110
8.00000,25.77110
9.00000,25.77110
10.00000,25.77110
11.00000,25.77110
12.00000,25.77110
13.00000,25.77110
14.00000,25.77110
15.00000,25.77110


==> data/distortion_rgb.dat <==
-6.00000,9.72874
-4.00000,10.27759
-2.00000,11.03788
0.00000,12.15897
2.00000,14.00126
4.00000,17.71388
6.00000,24.69360
8.00000,34.75508


==> data/distortion_vqvae512.dat <==
-6.00000,11.37462
-4.00000,12.00525
-2.00000,13.29469
0.00000,15.71590
2.00000,19.68479
4.00000,24.26506
6.00000,26.76358
8.00000,27.27570
15.00000,27.31735


==> data/distortion_vqvae8.dat <==
-6.00000,15.09424
-4.00000,16.53517
-2.00000,18.37200
0.00000,20.38185
2.00000,22.03090
4.00000,22.79695
6.00000,22.98368
8.00000,23.01176
15.00000,23.01372


==> data/latency_C_jpeg.dat <==
1.00000,3.07000,1.93000,4.47000
2.00000,3.04000,2.22000,4.04000
3.00000,3.03000,2.35000,3.86000
4.00000,3.05000,2.43000,3.75000
5.00000,3.04000,2.47000,3.68000
6.00000,3.03000,2.52000,3.61000
7.00000,3.03000,2.55000,3.57000
8.00000,3.04000,2.58000,3.54000
9.00000,3.03000,2.60000,3.52000
10.00000,3.03000,2.62000,3.50000


==> data/latency_C_png.dat <==
1.00000,71.27000,65.36000,77.64000
2.00000,71.29000,66.96000,75.80000
3.00000,71.26000,67.69000,74.99000
4.00000,71.27000,68.12000,74.51000
5.00000,71.26000,68.42000,74.19000
6.00000,71.27000,68.64000,73.95000
7.00000,71.26000,68.82000,73.77000
8.00000,71.26000,68.96000,73.62000
9.00000,71.26000,69.07000,73.50000
10.00000,71.26000,69.17000,73.39000


==> data/latency_C_rgb.dat <==
1.00000,48.57000,43.87000,53.60000
2.00000,48.54000,45.18000,52.06000
3.00000,48.56000,45.81000,51.42000
4.00000,48.55000,46.16000,51.02000
5.00000,48.56000,46.42000,50.77000
6.00000,48.55000,46.59000,50.56000
7.00000,48.56000,46.74000,50.42000
8.00000,48.55000,46.85000,50.29000
9.00000,48.56000,46.95000,50.20000
10.00000,48.55000,47.03000,50.11000


==> data/latency_C_vqvae512.dat <==
1.00000,1.07000,0.51000,1.97000
2.00000,1.04000,0.62000,1.63000
3.00000,1.03000,0.67000,1.49000
4.00000,1.02000,0.71000,1.42000
5.00000,1.04000,0.75000,1.39000
6.00000,1.03000,0.77000,1.35000
7.00000,1.03000,0.79000,1.32000
8.00000,1.03000,0.80000,1.30000
9.00000,1.03000,0.82000,1.29000
10.00000,1.03000,0.82000,1.27000


==> data/latency_C_vqvae8.dat <==
1.00000,0.37000,0.10000,0.97000
2.00000,0.34000,0.13000,0.71000
3.00000,0.36000,0.17000,0.66000
4.00000,0.35000,0.18000,0.59000
5.00000,0.36000,0.20000,0.58000
6.00000,0.35000,0.21000,0.55000
7.00000,0.34000,0.21000,0.52000
8.00000,0.35000,0.23000,0.52000
9.00000,0.35000,0.23000,0.50000
10.00000,0.35000,0.24000,0.50000


==> data/latency_p_jpeg.dat <==
0.00000,0.31000,0.30000,0.31000
0.00099,0.31000,0.30000,0.32000
0.00198,0.31000,0.30000,0.32000
0.00297,0.31000,0.30000,0.32000
0.00396,0.31000,0.30000,0.32000
0.00495,0.31000,0.30000,0.32000
0.00595,0.31000,0.30000,0.32000
0.00694,0.31000,0.30000,0.32000
0.00793,0.31000,0.30000,0.32000
0.00892,0.31000,0.30000,0.32000
0.00991,0.31000,0.30000,0.32000
0.01090,0.31000,0.30000,0.32000
0.01189,0.31000,0.30000,0.33000
0.01288,0.31000,0.30000,0.33000
0.01387,0.31000,0.30000,0.33000
0.01486,0.31000,0.30000,0.33000
0.01586,0.31000,0.30000,0.33000
0.01685,0.31000,0.30000,0.33000
0.01784,0.31000,0.30000,0.33000
0.01883,0.31000,0.30000,0.33000
0.01982,0.31000,0.30000,0.33000
0.02081,0.31000,0.30000,0.33000
0.02180,0.31000,0.30000,0.33000
0.02279,0.31000,0.30000,0.33000
0.02378,0.32000,0.30000,0.33000
0.02477,0.32000,0.30000,0.33000
0.02577,0.32000,0.30000,0.33000
0.02676,0.32000,0.30000,0.33000
0.02775,0.32000,0.30000,0.33000
0.02874,0.32000,0.30000,0.33000
0.02973,0.32000,0.30000,0.34000
0.03072,0.32000,0.30000,0.34000
0.03171,0.32000,0.30000,0.34000
0.03270,0.32000,0.30000,0.34000
0.03369,0.32000,0.30000,0.34000
0.03468,0.32000,0.30000,0.34000
0.03568,0.32000,0.30000,0.34000
0.03667,0.32000,0.30000,0.34000
0.03766,0.32000,0.30000,0.34000
0.03865,0.32000,0.30000,0.34000
0.03964,0.32000,0.30000,0.34000
0.04063,0.32000,0.30000,0.34000
0.04162,0.32000,0.30000,0.34000
0.04261,0.32000,0.30000,0.34000
0.04360,0.32000,0.31000,0.34000
0.04459,0.32000,0.31000,0.34000
0.04559,0.32000,0.31000,0.34000
0.04658,0.32000,0.31000,0.34000
0.04757,0.32000,0.31000,0.34000
0.04856,0.32000,0.31000,0.34000
0.04955,0.32000,0.31000,0.35000
0.05054,0.32000,0.31000,0.35000
0.05153,0.32000,0.31000,0.35000
0.05252,0.32000,0.31000,0.35000
0.05351,0.32000,0.31000,0.35000
0.05450,0.33000,0.31000,0.35000
0.05550,0.33000,0.31000,0.35000
0.05649,0.33000,0.31000,0.35000
0.05748,0.33000,0.31000,0.35000
0.05847,0.33000,0.31000,0.35000
0.05946,0.33000,0.31000,0.35000
0.06045,0.33000,0.31000,0.35000
0.06144,0.33000,0.31000,0.35000
0.06243,0.33000,0.31000,0.35000
0.06342,0.33000,0.31000,0.35000
0.06441,0.33000,0.31000,0.35000
0.06541,0.33000,0.31000,0.35000
0.06640,0.33000,0.31000,0.35000
0.06739,0.33000,0.31000,0.35000
0.06838,0.33000,0.31000,0.35000
0.06937,0.33000,0.31000,0.36000
0.07036,0.33000,0.31000,0.36000
0.07135,0.33000,0.31000,0.36000
0.07234,0.33000,0.31000,0.36000
0.07333,0.33000,0.31000,0.36000
0.07432,0.33000,0.31000,0.36000
0.07532,0.33000,0.31000,0.36000
0.07631,0.33000,0.31000,0.36000
0.07730,0.33000,0.31000,0.36000
0.07829,0.33000,0.31000,0.36000
0.07928,0.33000,0.31000,0.36000
0.08027,0.33000,0.31000,0.36000
0.08126,0.33000,0.31000,0.36000
0.08225,0.33000,0.31000,0.36000
0.08324,0.34000,0.31000,0.36000
0.08423,0.34000,0.31000,0.36000
0.08523,0.34000,0.31000,0.36000
0.08622,0.34000,0.31000,0.36000
0.08721,0.34000,0.31000,0.36000
0.08820,0.34000,0.31000,0.36000
0.08919,0.34000,0.31000,0.37000
0.09018,0.34000,0.31000,0.37000
0.09117,0.34000,0.31000,0.37000
0.09216,0.34000,0.32000,0.37000
0.09315,0.34000,0.32000,0.37000
0.09414,0.34000,0.32000,0.37000
0.09514,0.34000,0.32000,0.37000
0.09613,0.34000,0.32000,0.37000
0.09712,0.34000,0.32000,0.37000
0.09811,0.34000,0.32000,0.37000
0.09910,0.34000,0.32000,0.37000
0.10009,0.34000,0.32000,0.37000
0.10108,0.34000,0.32000,0.37000
0.10207,0.34000,0.32000,0.37000
0.10306,0.34000,0.32000,0.37000
0.10405,0.34000,0.32000,0.37000
0.10505,0.34000,0.32000,0.37000
0.10604,0.34000,0.32000,0.37000
0.10703,0.34000,0.32000,0.37000
0.10802,0.34000,0.32000,0.37000
0.10901,0.34000,0.32000,0.38000
0.11000,0.35000,0.32000,0.38000
0.11099,0.35000,0.32000,0.38000
0.11198,0.35000,0.32000,0.38000
0.11297,0.35000,0.32000,0.38000
0.11396,0.35000,0.32000,0.38000
0.11495,0.35000,0.32000,0.38000
0.11595,0.35000,0.32000,0.38000
0.11694,0.35000,0.32000,0.38000
0.11793,0.35000,0.32000,0.38000
0.11892,0.35000,0.32000,0.38000
0.11991,0.35000,0.32000,0.38000
0.12090,0.35000,0.32000,0.38000
0.12189,0.35000,0.32000,0.38000
0.12288,0.35000,0.32000,0.38000
0.12387,0.35000,0.32000,0.38000
0.12486,0.35000,0.32000,0.38000
0.12586,0.35000,0.32000,0.38000
0.12685,0.35000,0.32000,0.38000
0.12784,0.35000,0.32000,0.38000
0.12883,0.35000,0.32000,0.39000
0.12982,0.35000,0.32000,0.39000
0.13081,0.35000,0.33000,0.39000
0.13180,0.35000,0.33000,0.39000
0.13279,0.35000,0.33000,0.39000
0.13378,0.35000,0.33000,0.39000
0.13477,0.35000,0.33000,0.39000
0.13577,0.36000,0.33000,0.39000
0.13676,0.36000,0.33000,0.39000
0.13775,0.36000,0.33000,0.39000
0.13874,0.36000,0.33000,0.39000
0.13973,0.36000,0.33000,0.39000
0.14072,0.36000,0.33000,0.39000
0.14171,0.36000,0.33000,0.39000
0.14270,0.36000,0.33000,0.39000
0.14369,0.36000,0.33000,0.39000
0.14468,0.36000,0.33000,0.39000
0.14568,0.36000,0.33000,0.39000
0.14667,0.36000,0.33000,0.40000
0.14766,0.36000,0.33000,0.40000
0.14865,0.36000,0.33000,0.40000
0.14964,0.36000,0.33000,0.40000
0.15063,0.36000,0.33000,0.40000
0.15162,0.36000,0.33000,0.40000
0.15261,0.36000,0.33000,0.40000
0.15360,0.36000,0.33000,0.40000
0.15459,0.36000,0.33000,0.40000
0.15559,0.36000,0.33000,0.40000
0.15658,0.36000,0.33000,0.40000
0.15757,0.36000,0.33000,0.40000
0.15856,0.36000,0.33000,0.40000
0.15955,0.37000,0.33000,0.40000
0.16054,0.37000,0.33000,0.40000
0.16153,0.37000,0.33000,0.40000
0.16252,0.37000,0.33000,0.40000
0.16351,0.37000,0.33000,0.40000
0.16450,0.37000,0.34000,0.41000
0.16550,0.37000,0.34000,0.41000
0.16649,0.37000,0.34000,0.41000
0.16748,0.37000,0.34000,0.41000
0.16847,0.37000,0.34000,0.41000
0.16946,0.37000,0.34000,0.41000
0.17045,0.37000,0.34000,0.41000
0.17144,0.37000,0.34000,0.41000
0.17243,0.37000,0.34000,0.41000
0.17342,0.37000,0.34000,0.41000
0.17441,0.37000,0.34000,0.41000
0.17541,0.37000,0.34000,0.41000
0.17640,0.37000,0.34000,0.41000
0.17739,0.37000,0.34000,0.41000
0.17838,0.37000,0.34000,0.41000
0.17937,0.37000,0.34000,0.41000
0.18036,0.37000,0.34000,0.41000
0.18135,0.37000,0.34000,0.41000
0.18234,0.38000,0.34000,0.42000
0.18333,0.38000,0.34000,0.42000
0.18432,0.38000,0.34000,0.42000
0.18532,0.38000,0.34000,0.42000
0.18631,0.38000,0.34000,0.42000
0.18730,0.38000,0.34000,0.42000
0.18829,0.38000,0.34000,0.42000
0.18928,0.38000,0.34000,0.42000
0.19027,0.38000,0.34000,0.42000
0.19126,0.38000,0.34000,0.42000
0.19225,0.38000,0.34000,0.42000
0.19324,0.38000,0.34000,0.42000
0.19423,0.38000,0.35000,0.42000
0.19523,0.38000,0.35000,0.42000
0.19622,0.38000,0.35000,0.42000
0.19721,0.38000,0.35000,0.42000
0.19820,0.38000,0.35000,0.42000
0.19919,0.38000,0.35000,0.43000
0.20018,0.38000,0.35000,0.43000
0.20117,0.38000,0.35000,0.43000
0.20216,0.38000,0.35000,0.43000
0.20315,0.38000,0.35000,0.43000
0.20414,0.39000,0.35000,0.43000
0.20514,0.39000,0.35000,0.43000
0.20613,0.39000,0.35000,0.43000
0.20712,0.39000,0.35000,0.43000
0.20811,0.39000,0.35000,0.43000
0.20910,0.39000,0.35000,0.43000
0.21009,0.39000,0.35000,0.43000
0.21108,0.39000,0.35000,0.43000
0.21207,0.39000,0.35000,0.43000
0.21306,0.39000,0.35000,0.43000
0.21405,0.39000,0.35000,0.43000
0.21505,0.39000,0.35000,0.44000
0.21604,0.39000,0.35000,0.44000
0.21703,0.39000,0.35000,0.44000
0.21802,0.39000,0.35000,0.44000
0.21901,0.39000,0.35000,0.44000
0.22000,0.39000,0.35000,0.44000
0.22099,0.39000,0.35000,0.44000
0.22198,0.39000,0.36000,0.44000
0.22297,0.39000,0.36000,0.44000
0.22396,0.40000,0.36000,0.44000
0.22495,0.40000,0.36000,0.44000
0.22595,0.40000,0.36000,0.44000
0.22694,0.40000,0.36000,0.44000
0.22793,0.40000,0.36000,0.44000
0.22892,0.40000,0.36000,0.44000
0.22991,0.40000,0.36000,0.44000
0.23090,0.40000,0.36000,0.45000
0.23189,0.40000,0.36000,0.45000
0.23288,0.40000,0.36000,0.45000
0.23387,0.40000,0.36000,0.45000
0.23486,0.40000,0.36000,0.45000
0.23586,0.40000,0.36000,0.45000
0.23685,0.40000,0.36000,0.45000
0.23784,0.40000,0.36000,0.45000
0.23883,0.40000,0.36000,0.45000
0.23982,0.40000,0.36000,0.45000
0.24081,0.40000,0.36000,0.45000
0.24180,0.40000,0.36000,0.45000
0.24279,0.40000,0.36000,0.45000
0.24378,0.41000,0.36000,0.45000
0.24477,0.41000,0.36000,0.45000
0.24577,0.41000,0.36000,0.46000
0.24676,0.41000,0.36000,0.46000
0.24775,0.41000,0.37000,0.46000
0.24874,0.41000,0.37000,0.46000
0.24973,0.41000,0.37000,0.46000
0.25072,0.41000,0.37000,0.46000
0.25171,0.41000,0.37000,0.46000
0.25270,0.41000,0.37000,0.46000
0.25369,0.41000,0.37000,0.46000
0.25468,0.41000,0.37000,0.46000
0.25568,0.41000,0.37000,0.46000
0.25667,0.41000,0.37000,0.46000
0.25766,0.41000,0.37000,0.46000
0.25865,0.41000,0.37000,0.46000
0.25964,0.41000,0.37000,0.47000
0.26063,0.41000,0.37000,0.47000
0.26162,0.42000,0.37000,0.47000
0.26261,0.42000,0.37000,0.47000
0.26360,0.42000,0.37000,0.47000
0.26459,0.42000,0.37000,0.47000
0.26559,0.42000,0.37000,0.47000
0.26658,0.42000,0.37000,0.47000
0.26757,0.42000,0.37000,0.47000
0.26856,0.42000,0.37000,0.47000
0.26955,0.42000,0.37000,0.47000
0.27054,0.42000,0.37000,0.47000
0.27153,0.42000,0.38000,0.47000
0.27252,0.42000,0.38000,0.47000
0.27351,0.42000,0.38000,0.47000
0.27450,0.42000,0.38000,0.48000
0.27550,0.42000,0.38000,0.48000
0.27649,0.42000,0.38000,0.48000
0.27748,0.42000,0.38000,0.48000
0.27847,0.42000,0.38000,0.48000
0.27946,0.43000,0.38000,0.48000
0.28045,0.43000,0.38000,0.48000
0.28144,0.43000,0.38000,0.48000
0.28243,0.43000,0.38000,0.48000
0.28342,0.43000,0.38000,0.48000
0.28441,0.43000,0.38000,0.48000
0.28541,0.43000,0.38000,0.48000
0.28640,0.43000,0.38000,0.48000
0.28739,0.43000,0.38000,0.49000
0.28838,0.43000,0.38000,0.49000
0.28937,0.43000,0.38000,0.49000
0.29036,0.43000,0.38000,0.49000
0.29135,0.43000,0.38000,0.49000
0.29234,0.43000,0.38000,0.49000
0.29333,0.43000,0.38000,0.49000
0.29432,0.43000,0.39000,0.49000
0.29532,0.43000,0.39000,0.49000
0.29631,0.44000,0.39000,0.49000
0.29730,0.44000,0.39000,0.49000
0.29829,0.44000,0.39000,0.49000
0.29928,0.44000,0.39000,0.49000
0.30027,0.44000,0.39000,0.50000
0.30126,0.44000,0.39000,0.50000
0.30225,0.44000,0.39000,0.50000
0.30324,0.44000,0.39000,0.50000
0.30423,0.44000,0.39000,0.50000
0.30523,0.44000,0.39000,0.50000
0.30622,0.44000,0.39000,0.50000
0.30721,0.44000,0.39000,0.50000
0.30820,0.44000,0.39000,0.50000
0.30919,0.44000,0.39000,0.50000
0.31018,0.44000,0.39000,0.50000
0.31117,0.44000,0.39000,0.50000
0.31216,0.45000,0.39000,0.50000
0.31315,0.45000,0.39000,0.51000
0.31414,0.45000,0.39000,0.51000
0.31514,0.45000,0.40000,0.51000
0.31613,0.45000,0.40000,0.51000
0.31712,0.45000,0.40000,0.51000
0.31811,0.45000,0.40000,0.51000
0.31910,0.45000,0.40000,0.51000
0.32009,0.45000,0.40000,0.51000
0.32108,0.45000,0.40000,0.51000
0.32207,0.45000,0.40000,0.51000
0.32306,0.45000,0.40000,0.51000
0.32405,0.45000,0.40000,0.51000
0.32505,0.45000,0.40000,0.52000
0.32604,0.45000,0.40000,0.52000
0.32703,0.46000,0.40000,0.52000
0.32802,0.46000,0.40000,0.52000
0.32901,0.46000,0.40000,0.52000
0.33000,0.46000,0.40000,0.52000
0.33099,0.46000,0.40000,0.52000
0.33198,0.46000,0.40000,0.52000
0.33297,0.46000,0.40000,0.52000
0.33396,0.46000,0.41000,0.52000
0.33495,0.46000,0.41000,0.52000
0.33595,0.46000,0.41000,0.52000
0.33694,0.46000,0.41000,0.53000
0.33793,0.46000,0.41000,0.53000
0.33892,0.46000,0.41000,0.53000
0.33991,0.46000,0.41000,0.53000
0.34090,0.46000,0.41000,0.53000
0.34189,0.47000,0.41000,0.53000
0.34288,0.47000,0.41000,0.53000
0.34387,0.47000,0.41000,0.53000
0.34486,0.47000,0.41000,0.53000
0.34586,0.47000,0.41000,0.53000
0.34685,0.47000,0.41000,0.53000
0.34784,0.47000,0.41000,0.53000
0.34883,0.47000,0.41000,0.54000
0.34982,0.47000,0.41000,0.54000
0.35081,0.47000,0.41000,0.54000
0.35180,0.47000,0.41000,0.54000
0.35279,0.47000,0.42000,0.54000
0.35378,0.47000,0.42000,0.54000
0.35477,0.47000,0.42000,0.54000
0.35577,0.48000,0.42000,0.54000
0.35676,0.48000,0.42000,0.54000
0.35775,0.48000,0.42000,0.54000
0.35874,0.48000,0.42000,0.54000
0.35973,0.48000,0.42000,0.55000
0.36072,0.48000,0.42000,0.55000
0.36171,0.48000,0.42000,0.55000
0.36270,0.48000,0.42000,0.55000
0.36369,0.48000,0.42000,0.55000
0.36468,0.48000,0.42000,0.55000
0.36568,0.48000,0.42000,0.55000
0.36667,0.48000,0.42000,0.55000
0.36766,0.48000,0.42000,0.55000
0.36865,0.48000,0.42000,0.55000
0.36964,0.49000,0.43000,0.55000
0.37063,0.49000,0.43000,0.56000
0.37162,0.49000,0.43000,0.56000
0.37261,0.49000,0.43000,0.56000
0.37360,0.49000,0.43000,0.56000
0.37459,0.49000,0.43000,0.56000
0.37559,0.49000,0.43000,0.56000
0.37658,0.49000,0.43000,0.56000
0.37757,0.49000,0.43000,0.56000
0.37856,0.49000,0.43000,0.56000
0.37955,0.49000,0.43000,0.56000
0.38054,0.49000,0.43000,0.57000
0.38153,0.49000,0.43000,0.57000
0.38252,0.50000,0.43000,0.57000
0.38351,0.50000,0.43000,0.57000
0.38450,0.50000,0.43000,0.57000
0.38550,0.50000,0.43000,0.57000
0.38649,0.50000,0.44000,0.57000
0.38748,0.50000,0.44000,0.57000
0.38847,0.50000,0.44000,0.57000
0.38946,0.50000,0.44000,0.57000
0.39045,0.50000,0.44000,0.58000
0.39144,0.50000,0.44000,0.58000
0.39243,0.50000,0.44000,0.58000
0.39342,0.50000,0.44000,0.58000
0.39441,0.51000,0.44000,0.58000
0.39541,0.51000,0.44000,0.58000
0.39640,0.51000,0.44000,0.58000
0.39739,0.51000,0.44000,0.58000
0.39838,0.51000,0.44000,0.58000
0.39937,0.51000,0.44000,0.58000
0.40036,0.51000,0.44000,0.59000
0.40135,0.51000,0.45000,0.59000
0.40234,0.51000,0.45000,0.59000
0.40333,0.51000,0.45000,0.59000
0.40432,0.51000,0.45000,0.59000
0.40532,0.51000,0.45000,0.59000
0.40631,0.52000,0.45000,0.59000
0.40730,0.52000,0.45000,0.59000
0.40829,0.52000,0.45000,0.59000
0.40928,0.52000,0.45000,0.59000
0.41027,0.52000,0.45000,0.60000
0.41126,0.52000,0.45000,0.60000
0.41225,0.52000,0.45000,0.60000
0.41324,0.52000,0.45000,0.60000
0.41423,0.52000,0.45000,0.60000
0.41523,0.52000,0.45000,0.60000
0.41622,0.52000,0.46000,0.60000
0.41721,0.52000,0.46000,0.60000
0.41820,0.53000,0.46000,0.60000
0.41919,0.53000,0.46000,0.61000
0.42018,0.53000,0.46000,0.61000
0.42117,0.53000,0.46000,0.61000
0.42216,0.53000,0.46000,0.61000
0.42315,0.53000,0.46000,0.61000
0.42414,0.53000,0.46000,0.61000
0.42514,0.53000,0.46000,0.61000
0.42613,0.53000,0.46000,0.61000
0.42712,0.53000,0.46000,0.61000
0.42811,0.53000,0.46000,0.62000
0.42910,0.54000,0.46000,0.62000
0.43009,0.54000,0.47000,0.62000
0.43108,0.54000,0.47000,0.62000
0.43207,0.54000,0.47000,0.62000
0.43306,0.54000,0.47000,0.62000
0.43405,0.54000,0.47000,0.62000
0.43505,0.54000,0.47000,0.62000
0.43604,0.54000,0.47000,0.63000
0.43703,0.54000,0.47000,0.63000
0.43802,0.54000,0.47000,0.63000
0.43901,0.55000,0.47000,0.63000
0.44000,0.55000,0.47000,0.63000
0.44099,0.55000,0.47000,0.63000
0.44198,0.55000,0.47000,0.63000
0.44297,0.55000,0.47000,0.63000
0.44396,0.55000,0.48000,0.63000
0.44495,0.55000,0.48000,0.64000
0.44595,0.55000,0.48000,0.64000
0.44694,0.55000,0.48000,0.64000
0.44793,0.55000,0.48000,0.64000
0.44892,0.55000,0.48000,0.64000
0.44991,0.56000,0.48000,0.64000
0.45090,0.56000,0.48000,0.64000
0.45189,0.56000,0.48000,0.64000
0.45288,0.56000,0.48000,0.65000
0.45387,0.56000,0.48000,0.65000
0.45486,0.56000,0.48000,0.65000
0.45586,0.56000,0.49000,0.65000
0.45685,0.56000,0.49000,0.65000
0.45784,0.56000,0.49000,0.65000
0.45883,0.56000,0.49000,0.65000
0.45982,0.57000,0.49000,0.65000
0.46081,0.57000,0.49000,0.66000
0.46180,0.57000,0.49000,0.66000
0.46279,0.57000,0.49000,0.66000
0.46378,0.57000,0.49000,0.66000
0.46477,0.57000,0.49000,0.66000
0.46577,0.57000,0.49000,0.66000
0.46676,0.57000,0.49000,0.66000
0.46775,0.57000,0.50000,0.66000
0.46874,0.58000,0.50000,0.67000
0.46973,0.58000,0.50000,0.67000
0.47072,0.58000,0.50000,0.67000
0.47171,0.58000,0.50000,0.67000
0.47270,0.58000,0.50000,0.67000
0.47369,0.58000,0.50000,0.67000
0.47468,0.58000,0.50000,0.67000
0.47568,0.58000,0.50000,0.68000
0.47667,0.58000,0.50000,0.68000
0.47766,0.59000,0.50000,0.68000
0.47865,0.59000,0.50000,0.68000
0.47964,0.59000,0.51000,0.68000
0.48063,0.59000,0.51000,0.68000
0.48162,0.59000,0.51000,0.68000
0.48261,0.59000,0.51000,0.69000
0.48360,0.59000,0.51000,0.69000
0.48459,0.59000,0.51000,0.69000
0.48559,0.59000,0.51000,0.69000
0.48658,0.60000,0.51000,0.69000
0.48757,0.60000,0.51000,0.69000
0.48856,0.60000,0.51000,0.69000
0.48955,0.60000,0.51000,0.69000
0.49054,0.60000,0.52000,0.70000
0.49153,0.60000,0.52000,0.70000
0.49252,0.60000,0.52000,0.70000
0.49351,0.60000,0.52000,0.70000
0.49450,0.60000,0.52000,0.70000
0.49550,0.61000,0.52000,0.70000
0.49649,0.61000,0.52000,0.71000
0.49748,0.61000,0.52000,0.71000
0.49847,0.61000,0.52000,0.71000
0.49946,0.61000,0.52000,0.71000
0.50045,0.61000,0.52000,0.71000
0.50144,0.61000,0.53000,0.71000
0.50243,0.61000,0.53000,0.71000
0.50342,0.62000,0.53000,0.72000
0.50441,0.62000,0.53000,0.72000
0.50541,0.62000,0.53000,0.72000
0.50640,0.62000,0.53000,0.72000
0.50739,0.62000,0.53000,0.72000
0.50838,0.62000,0.53000,0.72000
0.50937,0.62000,0.53000,0.72000
0.51036,0.62000,0.53000,0.73000
0.51135,0.63000,0.54000,0.73000
0.51234,0.63000,0.54000,0.73000
0.51333,0.63000,0.54000,0.73000
0.51432,0.63000,0.54000,0.73000
0.51532,0.63000,0.54000,0.73000
0.51631,0.63000,0.54000,0.74000
0.51730,0.63000,0.54000,0.74000
0.51829,0.63000,0.54000,0.74000
0.51928,0.64000,0.54000,0.74000
0.52027,0.64000,0.54000,0.74000
0.52126,0.64000,0.55000,0.74000
0.52225,0.64000,0.55000,0.75000
0.52324,0.64000,0.55000,0.75000
0.52423,0.64000,0.55000,0.75000
0.52523,0.64000,0.55000,0.75000
0.52622,0.64000,0.55000,0.75000
0.52721,0.65000,0.55000,0.75000
0.52820,0.65000,0.55000,0.75000
0.52919,0.65000,0.55000,0.76000
0.53018,0.65000,0.56000,0.76000
0.53117,0.65000,0.56000,0.76000
0.53216,0.65000,0.56000,0.76000
0.53315,0.65000,0.56000,0.76000
0.53414,0.66000,0.56000,0.77000
0.53514,0.66000,0.56000,0.77000
0.53613,0.66000,0.56000,0.77000
0.53712,0.66000,0.56000,0.77000
0.53811,0.66000,0.56000,0.77000
0.53910,0.66000,0.57000,0.77000
0.54009,0.66000,0.57000,0.78000
0.54108,0.67000,0.57000,0.78000
0.54207,0.67000,0.57000,0.78000
0.54306,0.67000,0.57000,0.78000
0.54405,0.67000,0.57000,0.78000
0.54505,0.67000,0.57000,0.78000
0.54604,0.67000,0.57000,0.79000
0.54703,0.67000,0.57000,0.79000
0.54802,0.68000,0.58000,0.79000
0.54901,0.68000,0.58000,0.79000
0.55000,0.68000,0.58000,0.79000
0.55099,0.68000,0.58000,0.80000
0.55198,0.68000,0.58000,0.80000
0.55297,0.68000,0.58000,0.80000
0.55396,0.68000,0.58000,0.80000
0.55495,0.69000,0.58000,0.80000
0.55595,0.69000,0.58000,0.80000
0.55694,0.69000,0.59000,0.81000
0.55793,0.69000,0.59000,0.81000
0.55892,0.69000,0.59000,0.81000
0.55991,0.69000,0.59000,0.81000
0.56090,0.70000,0.59000,0.81000
0.56189,0.70000,0.59000,0.82000
0.56288,0.70000,0.59000,0.82000
0.56387,0.70000,0.59000,0.82000
0.56486,0.70000,0.60000,0.82000
0.56586,0.70000,0.60000,0.82000
0.56685,0.70000,0.60000,0.83000
0.56784,0.71000,0.60000,0.83000
0.56883,0.71000,0.60000,0.83000
0.56982,0.71000,0.60000,0.83000
0.57081,0.71000,0.60000,0.83000
0.57180,0.71000,0.61000,0.84000
0.57279,0.71000,0.61000,0.84000
0.57378,0.72000,0.61000,0.84000
0.57477,0.72000,0.61000,0.84000
0.57577,0.72000,0.61000,0.84000
0.57676,0.72000,0.61000,0.85000
0.57775,0.72000,0.61000,0.85000
0.57874,0.72000,0.61000,0.85000
0.57973,0.73000,0.62000,0.85000
0.58072,0.73000,0.62000,0.85000
0.58171,0.73000,0.62000,0.86000
0.58270,0.73000,0.62000,0.86000
0.58369,0.73000,0.62000,0.86000
0.58468,0.73000,0.62000,0.86000
0.58568,0.74000,0.62000,0.86000
0.58667,0.74000,0.63000,0.87000
0.58766,0.74000,0.63000,0.87000
0.58865,0.74000,0.63000,0.87000
0.58964,0.74000,0.63000,0.87000
0.59063,0.75000,0.63000,0.88000
0.59162,0.75000,0.63000,0.88000
0.59261,0.75000,0.63000,0.88000
0.59360,0.75000,0.64000,0.88000
0.59459,0.75000,0.64000,0.88000
0.59559,0.75000,0.64000,0.89000
0.59658,0.76000,0.64000,0.89000
0.59757,0.76000,0.64000,0.89000
0.59856,0.76000,0.64000,0.89000
0.59955,0.76000,0.64000,0.90000
0.60054,0.76000,0.65000,0.90000
0.60153,0.77000,0.65000,0.90000
0.60252,0.77000,0.65000,0.90000
0.60351,0.77000,0.65000,0.91000
0.60450,0.77000,0.65000,0.91000
0.60550,0.77000,0.65000,0.91000
0.60649,0.78000,0.65000,0.91000
0.60748,0.78000,0.66000,0.91000
0.60847,0.78000,0.66000,0.92000
0.60946,0.78000,0.66000,0.92000
0.61045,0.78000,0.66000,0.92000
0.61144,0.78000,0.66000,0.92000
0.61243,0.79000,0.66000,0.93000
0.61342,0.79000,0.67000,0.93000
0.61441,0.79000,0.67000,0.93000
0.61541,0.79000,0.67000,0.93000
0.61640,0.80000,0.67000,0.94000
0.61739,0.80000,0.67000,0.94000
0.61838,0.80000,0.67000,0.94000
0.61937,0.80000,0.68000,0.94000
0.62036,0.80000,0.68000,0.95000
0.62135,0.81000,0.68000,0.95000
0.62234,0.81000,0.68000,0.95000
0.62333,0.81000,0.68000,0.95000
0.62432,0.81000,0.68000,0.96000
0.62532,0.81000,0.69000,0.96000
0.62631,0.82000,0.69000,0.96000
0.62730,0.82000,0.69000,0.97000
0.62829,0.82000,0.69000,0.97000
0.62928,0.82000,0.69000,0.97000
0.63027,0.82000,0.69000,0.97000
0.63126,0.83000,0.70000,0.98000
0.63225,0.83000,0.70000,0.98000
0.63324,0.83000,0.70000,0.98000
0.63423,0.83000,0.70000,0.98000
0.63523,0.84000,0.70000,0.99000
0.63622,0.84000,0.71000,0.99000
0.63721,0.84000,0.71000,0.99000
0.63820,0.84000,0.71000,1.00000
0.63919,0.85000,0.71000,1.00000
0.64018,0.85000,0.71000,1.00000
0.64117,0.85000,0.71000,1.00000
0.64216,0.85000,0.72000,1.01000
0.64315,0.85000,0.72000,1.01000
0.64414,0.86000,0.72000,1.01000
0.64514,0.86000,0.72000,1.02000
0.64613,0.86000,0.72000,1.02000
0.64712,0.86000,0.73000,1.02000
0.64811,0.87000,0.73000,1.02000
0.64910,0.87000,0.73000,1.03000
0.65009,0.87000,0.73000,1.03000
0.65108,0.87000,0.73000,1.03000
0.65207,0.88000,0.74000,1.04000
0.65306,0.88000,0.74000,1.04000
0.65405,0.88000,0.74000,1.04000
0.65505,0.88000,0.74000,1.05000
0.65604,0.89000,0.74000,1.05000
0.65703,0.89000,0.75000,1.05000
0.65802,0.89000,0.75000,1.05000
0.65901,0.89000,0.75000,1.06000
0.66000,0.90000,0.75000,1.06000
0.66099,0.90000,0.75000,1.06000
0.66198,0.90000,0.76000,1.07000
0.66297,0.90000,0.76000,1.07000
0.66396,0.91000,0.76000,1.07000
0.66495,0.91000,0.76000,1.08000
0.66595,0.91000,0.76000,1.08000
0.66694,0.92000,0.77000,1.08000
0.66793,0.92000,0.77000,1.09000
0.66892,0.92000,0.77000,1.09000
0.66991,0.92000,0.77000,1.09000
0.67090,0.93000,0.78000,1.10000
0.67189,0.93000,0.78000,1.10000
0.67288,0.93000,0.78000,1.10000
0.67387,0.93000,0.78000,1.11000
0.67486,0.94000,0.78000,1.11000
0.67586,0.94000,0.79000,1.11000
0.67685,0.94000,0.79000,1.12000
0.67784,0.95000,0.79000,1.12000
0.67883,0.95000,0.79000,1.13000
0.67982,0.95000,0.80000,1.13000
0.68081,0.95000,0.80000,1.13000
0.68180,0.96000,0.80000,1.14000
0.68279,0.96000,0.80000,1.14000
0.68378,0.96000,0.81000,1.14000
0.68477,0.97000,0.81000,1.15000
0.68577,0.97000,0.81000,1.15000
0.68676,0.97000,0.81000,1.15000
0.68775,0.98000,0.82000,1.16000
0.68874,0.98000,0.82000,1.16000
0.68973,0.98000,0.82000,1.17000
0.69072,0.99000,0.82000,1.17000
0.69171,0.99000,0.83000,1.17000
0.69270,0.99000,0.83000,1.18000
0.69369,0.99000,0.83000,1.18000
0.69468,1.00000,0.83000,1.19000
0.69568,1.00000,0.84000,1.19000
0.69667,1.00000,0.84000,1.19000
0.69766,1.01000,0.84000,1.20000
0.69865,1.01000,0.84000,1.20000
0.69964,1.01000,0.85000,1.21000
0.70063,1.02000,0.85000,1.21000
0.70162,1.02000,0.85000,1.21000
0.70261,1.02000,0.85000,1.22000
0.70360,1.03000,0.86000,1.22000
0.70459,1.03000,0.86000,1.23000
0.70559,1.03000,0.86000,1.23000
0.70658,1.04000,0.87000,1.23000
0.70757,1.04000,0.87000,1.24000
0.70856,1.05000,0.87000,1.24000
0.70955,1.05000,0.87000,1.25000
0.71054,1.05000,0.88000,1.25000
0.71153,1.06000,0.88000,1.26000
0.71252,1.06000,0.88000,1.26000
0.71351,1.06000,0.89000,1.27000
0.71450,1.07000,0.89000,1.27000
0.71550,1.07000,0.89000,1.27000
0.71649,1.07000,0.89000,1.28000
0.71748,1.08000,0.90000,1.28000
0.71847,1.08000,0.90000,1.29000
0.71946,1.09000,0.90000,1.29000
0.72045,1.09000,0.91000,1.30000
0.72144,1.09000,0.91000,1.30000
0.72243,1.10000,0.91000,1.31000
0.72342,1.10000,0.92000,1.31000
0.72441,1.11000,0.92000,1.32000
0.72541,1.11000,0.92000,1.32000
0.72640,1.11000,0.93000,1.33000
0.72739,1.12000,0.93000,1.33000
0.72838,1.12000,0.93000,1.34000
0.72937,1.13000,0.94000,1.34000
0.73036,1.13000,0.94000,1.35000
0.73135,1.13000,0.94000,1.35000
0.73234,1.14000,0.95000,1.36000
0.73333,1.14000,0.95000,1.36000
0.73432,1.15000,0.95000,1.37000
0.73532,1.15000,0.96000,1.37000
0.73631,1.15000,0.96000,1.38000
0.73730,1.16000,0.96000,1.38000
0.73829,1.16000,0.97000,1.39000
0.73928,1.17000,0.97000,1.39000
0.74027,1.17000,0.97000,1.40000
0.74126,1.18000,0.98000,1.40000
0.74225,1.18000,0.98000,1.41000
0.74324,1.19000,0.98000,1.42000
0.74423,1.19000,0.99000,1.42000
0.74523,1.19000,0.99000,1.43000
0.74622,1.20000,1.00000,1.43000
0.74721,1.20000,1.00000,1.44000
0.74820,1.21000,1.00000,1.44000
0.74919,1.21000,1.01000,1.45000
0.75018,1.22000,1.01000,1.46000
0.75117,1.22000,1.01000,1.46000
0.75216,1.23000,1.02000,1.47000
0.75315,1.23000,1.02000,1.47000
0.75414,1.24000,1.03000,1.48000
0.75514,1.24000,1.03000,1.49000
0.75613,1.25000,1.03000,1.49000
0.75712,1.25000,1.04000,1.50000
0.75811,1.26000,1.04000,1.50000
0.75910,1.26000,1.05000,1.51000
0.76009,1.27000,1.05000,1.52000
0.76108,1.27000,1.05000,1.52000
0.76207,1.28000,1.06000,1.53000
0.76306,1.28000,1.06000,1.54000
0.76405,1.29000,1.07000,1.54000
0.76505,1.30000,1.07000,1.55000
0.76604,1.30000,1.08000,1.56000
0.76703,1.31000,1.08000,1.56000
0.76802,1.31000,1.09000,1.57000
0.76901,1.32000,1.09000,1.58000
0.77000,1.32000,1.09000,1.58000
0.77099,1.33000,1.10000,1.59000
0.77198,1.33000,1.10000,1.60000
0.77297,1.34000,1.11000,1.61000
0.77396,1.35000,1.11000,1.61000
0.77495,1.35000,1.12000,1.62000
0.77595,1.36000,1.12000,1.63000
0.77694,1.36000,1.13000,1.63000
0.77793,1.37000,1.13000,1.64000
0.77892,1.38000,1.14000,1.65000
0.77991,1.38000,1.14000,1.66000
0.78090,1.39000,1.15000,1.66000
0.78189,1.40000,1.15000,1.67000
0.78288,1.40000,1.16000,1.68000
0.78387,1.41000,1.16000,1.69000
0.78486,1.41000,1.17000,1.70000
0.78586,1.42000,1.17000,1.70000
0.78685,1.43000,1.18000,1.71000
0.78784,1.43000,1.18000,1.72000
0.78883,1.44000,1.19000,1.73000
0.78982,1.45000,1.19000,1.74000
0.79081,1.45000,1.20000,1.74000
0.79180,1.46000,1.21000,1.75000
0.79279,1.47000,1.21000,1.76000
0.79378,1.48000,1.22000,1.77000
0.79477,1.48000,1.22000,1.78000
0.79577,1.49000,1.23000,1.79000
0.79676,1.50000,1.23000,1.80000
0.79775,1.50000,1.24000,1.81000
0.79874,1.51000,1.25000,1.81000
0.79973,1.52000,1.25000,1.82000
0.80072,1.53000,1.26000,1.83000
0.80171,1.53000,1.26000,1.84000
0.80270,1.54000,1.27000,1.85000
0.80369,1.55000,1.28000,1.86000
0.80468,1.56000,1.28000,1.87000
0.80568,1.57000,1.29000,1.88000
0.80667,1.57000,1.30000,1.89000
0.80766,1.58000,1.30000,1.90000
0.80865,1.59000,1.31000,1.91000
0.80964,1.60000,1.32000,1.92000
0.81063,1.61000,1.32000,1.93000
0.81162,1.61000,1.33000,1.94000
0.81261,1.62000,1.34000,1.95000
0.81360,1.63000,1.34000,1.96000
0.81459,1.64000,1.35000,1.97000
0.81559,1.65000,1.36000,1.98000
0.81658,1.66000,1.36000,1.99000
0.81757,1.67000,1.37000,2.00000
0.81856,1.68000,1.38000,2.02000
0.81955,1.69000,1.39000,2.03000
0.82054,1.69000,1.39000,2.04000
0.82153,1.70000,1.40000,2.05000
0.82252,1.71000,1.41000,2.06000
0.82351,1.72000,1.42000,2.07000
0.82450,1.73000,1.42000,2.09000
0.82550,1.74000,1.43000,2.10000
0.82649,1.75000,1.44000,2.11000
0.82748,1.76000,1.45000,2.12000
0.82847,1.77000,1.46000,2.13000
0.82946,1.78000,1.46000,2.15000
0.83045,1.79000,1.47000,2.16000
0.83144,1.80000,1.48000,2.17000
0.83243,1.81000,1.49000,2.19000
0.83342,1.83000,1.50000,2.20000
0.83441,1.84000,1.51000,2.21000
0.83541,1.85000,1.52000,2.23000
0.83640,1.86000,1.52000,2.24000
0.83739,1.87000,1.53000,2.25000
0.83838,1.88000,1.54000,2.27000
0.83937,1.89000,1.55000,2.28000
0.84036,1.90000,1.56000,2.30000
0.84135,1.92000,1.57000,2.31000
0.84234,1.93000,1.58000,2.32000
0.84333,1.94000,1.59000,2.34000
0.84432,1.95000,1.60000,2.35000
0.84532,1.97000,1.61000,2.37000
0.84631,1.98000,1.62000,2.39000
0.84730,1.99000,1.63000,2.40000
0.84829,2.00000,1.64000,2.42000
0.84928,2.02000,1.65000,2.43000
0.85027,2.03000,1.66000,2.45000
0.85126,2.04000,1.67000,2.47000
0.85225,2.06000,1.68000,2.48000
0.85324,2.07000,1.70000,2.50000
0.85423,2.09000,1.71000,2.52000
0.85523,2.10000,1.72000,2.53000
0.85622,2.11000,1.73000,2.55000
0.85721,2.13000,1.74000,2.57000
0.85820,2.14000,1.75000,2.59000
0.85919,2.16000,1.77000,2.61000
0.86018,2.17000,1.78000,2.62000
0.86117,2.19000,1.79000,2.64000
0.86216,2.20000,1.80000,2.66000
0.86315,2.22000,1.82000,2.68000
0.86414,2.24000,1.83000,2.70000
0.86514,2.25000,1.84000,2.72000
0.86613,2.27000,1.86000,2.74000
0.86712,2.29000,1.87000,2.76000
0.86811,2.30000,1.88000,2.78000
0.86910,2.32000,1.90000,2.81000
0.87009,2.34000,1.91000,2.83000
0.87108,2.36000,1.93000,2.85000
0.87207,2.38000,1.94000,2.87000
0.87306,2.39000,1.96000,2.89000
0.87405,2.41000,1.97000,2.92000
0.87505,2.43000,1.99000,2.94000
0.87604,2.45000,2.00000,2.96000
0.87703,2.47000,2.02000,2.99000
0.87802,2.49000,2.03000,3.01000
0.87901,2.51000,2.05000,3.04000
0.88000,2.53000,2.07000,3.06000
0.88099,2.55000,2.08000,3.09000
0.88198,2.57000,2.10000,3.11000
0.88297,2.60000,2.12000,3.14000
0.88396,2.62000,2.14000,3.17000
0.88495,2.64000,2.15000,3.20000
0.88595,2.66000,2.17000,3.22000
0.88694,2.69000,2.19000,3.25000
0.88793,2.71000,2.21000,3.28000
0.88892,2.74000,2.23000,3.31000
0.88991,2.76000,2.25000,3.34000
0.89090,2.78000,2.27000,3.37000
0.89189,2.81000,2.29000,3.40000
0.89288,2.84000,2.31000,3.43000
0.89387,2.86000,2.33000,3.47000
0.89486,2.89000,2.35000,3.50000
0.89586,2.92000,2.38000,3.53000
0.89685,2.94000,2.40000,3.57000
0.89784,2.97000,2.42000,3.60000
0.89883,3.00000,2.45000,3.64000
0.89982,3.03000,2.47000,3.67000
0.90081,3.06000,2.49000,3.71000
0.90180,3.09000,2.52000,3.75000
0.90279,3.12000,2.54000,3.79000
0.90378,3.16000,2.57000,3.83000
0.90477,3.19000,2.60000,3.87000
0.90577,3.22000,2.62000,3.91000
0.90676,3.26000,2.65000,3.95000
0.90775,3.29000,2.68000,3.99000
0.90874,3.33000,2.71000,4.04000
0.90973,3.36000,2.74000,4.08000
0.91072,3.40000,2.77000,4.13000
0.91171,3.44000,2.80000,4.17000
0.91270,3.48000,2.83000,4.22000
0.91369,3.52000,2.86000,4.27000
0.91468,3.56000,2.89000,4.32000
0.91568,3.60000,2.93000,4.37000
0.91667,3.64000,2.96000,4.42000
0.91766,3.69000,3.00000,4.48000
0.91865,3.73000,3.03000,4.53000
0.91964,3.78000,3.07000,4.59000
0.92063,3.83000,3.11000,4.65000
0.92162,3.87000,3.15000,4.70000
0.92261,3.92000,3.19000,4.77000
0.92360,3.97000,3.23000,4.83000
0.92459,4.03000,3.27000,4.89000
0.92559,4.08000,3.31000,4.96000
0.92658,4.14000,3.36000,5.02000
0.92757,4.19000,3.40000,5.09000
0.92856,4.25000,3.45000,5.16000
0.92955,4.31000,3.50000,5.24000
0.93054,4.37000,3.55000,5.31000
0.93153,4.43000,3.60000,5.39000
0.93252,4.50000,3.65000,5.47000
0.93351,4.57000,3.70000,5.55000
0.93450,4.64000,3.76000,5.64000
0.93550,4.71000,3.82000,5.72000
0.93649,4.78000,3.88000,5.81000
0.93748,4.86000,3.94000,5.90000
0.93847,4.93000,4.00000,6.00000
0.93946,5.01000,4.06000,6.10000
0.94045,5.10000,4.13000,6.20000
0.94144,5.18000,4.20000,6.31000
0.94243,5.27000,4.27000,6.42000
0.94342,5.37000,4.35000,6.53000
0.94441,5.46000,4.42000,6.64000
0.94541,5.56000,4.50000,6.77000
0.94640,5.66000,4.59000,6.89000
0.94739,5.77000,4.67000,7.02000
0.94838,5.88000,4.76000,7.16000
0.94937,6.00000,4.85000,7.30000
0.95036,6.12000,4.95000,7.44000
0.95135,6.24000,5.05000,7.60000
0.95234,6.37000,5.15000,7.75000
0.95333,6.50000,5.26000,7.92000
0.95432,6.65000,5.38000,8.09000
0.95532,6.79000,5.50000,8.27000
0.95631,6.95000,5.62000,8.46000
0.95730,7.11000,5.75000,8.66000
0.95829,7.28000,5.88000,8.86000
0.95928,7.45000,6.03000,9.08000
0.96027,7.64000,6.18000,9.31000
0.96126,7.83000,6.33000,9.55000
0.96225,8.04000,6.50000,9.80000
0.96324,8.26000,6.67000,10.06000
0.96423,8.49000,6.86000,10.34000
0.96523,8.73000,7.05000,10.64000
0.96622,8.98000,7.26000,10.95000
0.96721,9.25000,7.48000,11.28000
0.96820,9.54000,7.71000,11.63000
0.96919,9.85000,7.96000,12.01000
0.97018,10.18000,8.22000,12.41000
0.97117,10.53000,8.50000,12.84000
0.97216,10.90000,8.80000,13.30000
0.97315,11.30000,9.13000,13.79000
0.97414,11.74000,9.47000,14.32000
0.97514,12.20000,9.85000,14.89000
0.97613,12.71000,10.26000,15.51000
0.97712,13.26000,10.70000,16.18000
0.97811,13.86000,11.18000,16.91000
0.97910,14.52000,11.71000,17.72000
0.98009,15.24000,12.29000,18.60000
0.98108,16.04000,12.94000,19.58000
0.98207,16.92000,13.65000,20.66000
0.98306,17.91000,14.45000,21.87000
0.98405,19.03000,15.34000,23.23000
0.98505,20.29000,16.36000,24.77000
0.98604,21.73000,17.52000,26.53000
0.98703,23.39000,18.85000,28.56000
0.98802,25.32000,20.41000,30.92000
0.98901,27.60000,22.25000,33.71000
0.99000,30.34000,24.45000,37.06000


==> data/latency_p_png.dat <==
0.00000,7.13000,7.11000,7.16000
0.00099,7.14000,7.11000,7.17000
0.00198,7.14000,7.11000,7.18000
0.00297,7.15000,7.11000,7.19000
0.00396,7.16000,7.12000,7.20000
0.00495,7.17000,7.12000,7.21000
0.00595,7.17000,7.13000,7.22000
0.00694,7.18000,7.13000,7.23000
0.00793,7.19000,7.14000,7.24000
0.00892,7.19000,7.15000,7.25000
0.00991,7.20000,7.15000,7.26000
0.01090,7.21000,7.16000,7.27000
0.01189,7.22000,7.16000,7.27000
0.01288,7.22000,7.17000,7.28000
0.01387,7.23000,7.17000,7.29000
0.01486,7.24000,7.18000,7.30000
0.01586,7.24000,7.19000,7.31000
0.01685,7.25000,7.19000,7.32000
0.01784,7.26000,7.20000,7.33000
0.01883,7.27000,7.21000,7.33000
0.01982,7.27000,7.21000,7.34000
0.02081,7.28000,7.22000,7.35000
0.02180,7.29000,7.22000,7.36000
0.02279,7.30000,7.23000,7.37000
0.02378,7.30000,7.24000,7.38000
0.02477,7.31000,7.24000,7.38000
0.02577,7.32000,7.25000,7.39000
0.02676,7.33000,7.26000,7.40000
0.02775,7.33000,7.26000,7.41000
0.02874,7.34000,7.27000,7.42000
0.02973,7.35000,7.28000,7.43000
0.03072,7.36000,7.28000,7.43000
0.03171,7.36000,7.29000,7.44000
0.03270,7.37000,7.30000,7.45000
0.03369,7.38000,7.30000,7.46000
0.03468,7.39000,7.31000,7.47000
0.03568,7.39000,7.32000,7.48000
0.03667,7.40000,7.32000,7.49000
0.03766,7.41000,7.33000,7.49000
0.03865,7.42000,7.34000,7.50000
0.03964,7.42000,7.34000,7.51000
0.04063,7.43000,7.35000,7.52000
0.04162,7.44000,7.36000,7.53000
0.04261,7.45000,7.36000,7.54000
0.04360,7.45000,7.37000,7.54000
0.04459,7.46000,7.38000,7.55000
0.04559,7.47000,7.38000,7.56000
0.04658,7.48000,7.39000,7.57000
0.04757,7.49000,7.40000,7.58000
0.04856,7.49000,7.41000,7.59000
0.04955,7.50000,7.41000,7.60000
0.05054,7.51000,7.42000,7.60000
0.05153,7.52000,7.43000,7.61000
0.05252,7.52000,7.43000,7.62000
0.05351,7.53000,7.44000,7.63000
0.05450,7.54000,7.45000,7.64000
0.05550,7.55000,7.46000,7.65000
0.05649,7.56000,7.46000,7.66000
0.05748,7.56000,7.47000,7.66000
0.05847,7.57000,7.48000,7.67000
0.05946,7.58000,7.48000,7.68000
0.06045,7.59000,7.49000,7.69000
0.06144,7.60000,7.50000,7.70000
0.06243,7.60000,7.51000,7.71000
0.06342,7.61000,7.51000,7.72000
0.06441,7.62000,7.52000,7.73000
0.06541,7.63000,7.53000,7.73000
0.06640,7.64000,7.54000,7.74000
0.06739,7.64000,7.54000,7.75000
0.06838,7.65000,7.55000,7.76000
0.06937,7.66000,7.56000,7.77000
0.07036,7.67000,7.57000,7.78000
0.07135,7.68000,7.57000,7.79000
0.07234,7.69000,7.58000,7.80000
0.07333,7.69000,7.59000,7.80000
0.07432,7.70000,7.60000,7.81000
0.07532,7.71000,7.60000,7.82000
0.07631,7.72000,7.61000,7.83000
0.07730,7.73000,7.62000,7.84000
0.07829,7.73000,7.63000,7.85000
0.07928,7.74000,7.63000,7.86000
0.08027,7.75000,7.64000,7.87000
0.08126,7.76000,7.65000,7.88000
0.08225,7.77000,7.66000,7.89000
0.08324,7.78000,7.67000,7.89000
0.08423,7.79000,7.67000,7.90000
0.08523,7.79000,7.68000,7.91000
0.08622,7.80000,7.69000,7.92000
0.08721,7.81000,7.70000,7.93000
0.08820,7.82000,7.70000,7.94000
0.08919,7.83000,7.71000,7.95000
0.09018,7.84000,7.72000,7.96000
0.09117,7.84000,7.73000,7.97000
0.09216,7.85000,7.74000,7.98000
0.09315,7.86000,7.74000,7.99000
0.09414,7.87000,7.75000,8.00000
0.09514,7.88000,7.76000,8.00000
0.09613,7.89000,7.77000,8.01000
0.09712,7.90000,7.78000,8.02000
0.09811,7.90000,7.78000,8.03000
0.09910,7.91000,7.79000,8.04000
0.10009,7.92000,7.80000,8.05000
0.10108,7.93000,7.81000,8.06000
0.10207,7.94000,7.82000,8.07000
0.10306,7.95000,7.82000,8.08000
0.10405,7.96000,7.83000,8.09000
0.10505,7.97000,7.84000,8.10000
0.10604,7.97000,7.85000,8.11000
0.10703,7.98000,7.86000,8.12000
0.10802,7.99000,7.87000,8.13000
0.10901,8.00000,7.87000,8.14000
0.11000,8.01000,7.88000,8.15000
0.11099,8.02000,7.89000,8.15000
0.11198,8.03000,7.90000,8.16000
0.11297,8.04000,7.91000,8.17000
0.11396,8.05000,7.92000,8.18000
0.11495,8.06000,7.92000,8.19000
0.11595,8.06000,7.93000,8.20000
0.11694,8.07000,7.94000,8.21000
0.11793,8.08000,7.95000,8.22000
0.11892,8.09000,7.96000,8.23000
0.11991,8.10000,7.97000,8.24000
0.12090,8.11000,7.97000,8.25000
0.12189,8.12000,7.98000,8.26000
0.12288,8.13000,7.99000,8.27000
0.12387,8.14000,8.00000,8.28000
0.12486,8.15000,8.01000,8.29000
0.12586,8.16000,8.02000,8.30000
0.12685,8.16000,8.03000,8.31000
0.12784,8.17000,8.04000,8.32000
0.12883,8.18000,8.04000,8.33000
0.12982,8.19000,8.05000,8.34000
0.13081,8.20000,8.06000,8.35000
0.13180,8.21000,8.07000,8.36000
0.13279,8.22000,8.08000,8.37000
0.13378,8.23000,8.09000,8.38000
0.13477,8.24000,8.10000,8.39000
0.13577,8.25000,8.11000,8.40000
0.13676,8.26000,8.11000,8.41000
0.13775,8.27000,8.12000,8.42000
0.13874,8.28000,8.13000,8.43000
0.13973,8.29000,8.14000,8.44000
0.14072,8.30000,8.15000,8.45000
0.14171,8.31000,8.16000,8.46000
0.14270,8.32000,8.17000,8.47000
0.14369,8.33000,8.18000,8.48000
0.14468,8.33000,8.19000,8.49000
0.14568,8.34000,8.20000,8.50000
0.14667,8.35000,8.20000,8.51000
0.14766,8.36000,8.21000,8.52000
0.14865,8.37000,8.22000,8.53000
0.14964,8.38000,8.23000,8.54000
0.15063,8.39000,8.24000,8.55000
0.15162,8.40000,8.25000,8.56000
0.15261,8.41000,8.26000,8.57000
0.15360,8.42000,8.27000,8.58000
0.15459,8.43000,8.28000,8.60000
0.15559,8.44000,8.29000,8.61000
0.15658,8.45000,8.30000,8.62000
0.15757,8.46000,8.31000,8.63000
0.15856,8.47000,8.32000,8.64000
0.15955,8.48000,8.32000,8.65000
0.16054,8.49000,8.33000,8.66000
0.16153,8.50000,8.34000,8.67000
0.16252,8.51000,8.35000,8.68000
0.16351,8.52000,8.36000,8.69000
0.16450,8.53000,8.37000,8.70000
0.16550,8.54000,8.38000,8.71000
0.16649,8.55000,8.39000,8.72000
0.16748,8.56000,8.40000,8.73000
0.16847,8.57000,8.41000,8.74000
0.16946,8.58000,8.42000,8.76000
0.17045,8.59000,8.43000,8.77000
0.17144,8.60000,8.44000,8.78000
0.17243,8.61000,8.45000,8.79000
0.17342,8.62000,8.46000,8.80000
0.17441,8.63000,8.47000,8.81000
0.17541,8.65000,8.48000,8.82000
0.17640,8.66000,8.49000,8.83000
0.17739,8.67000,8.50000,8.84000
0.17838,8.68000,8.51000,8.85000
0.17937,8.69000,8.52000,8.86000
0.18036,8.70000,8.53000,8.88000
0.18135,8.71000,8.54000,8.89000
0.18234,8.72000,8.55000,8.90000
0.18333,8.73000,8.56000,8.91000
0.18432,8.74000,8.57000,8.92000
0.18532,8.75000,8.58000,8.93000
0.18631,8.76000,8.59000,8.94000
0.18730,8.77000,8.60000,8.95000
0.18829,8.78000,8.61000,8.97000
0.18928,8.79000,8.62000,8.98000
0.19027,8.80000,8.63000,8.99000
0.19126,8.81000,8.64000,9.00000
0.19225,8.83000,8.65000,9.01000
0.19324,8.84000,8.66000,9.02000
0.19423,8.85000,8.67000,9.03000
0.19523,8.86000,8.68000,9.05000
0.19622,8.87000,8.69000,9.06000
0.19721,8.88000,8.70000,9.07000
0.19820,8.89000,8.71000,9.08000
0.19919,8.90000,8.72000,9.09000
0.20018,8.91000,8.73000,9.10000
0.20117,8.92000,8.74000,9.12000
0.20216,8.94000,8.75000,9.13000
0.20315,8.95000,8.76000,9.14000
0.20414,8.96000,8.77000,9.15000
0.20514,8.97000,8.78000,9.16000
0.20613,8.98000,8.79000,9.17000
0.20712,8.99000,8.80000,9.19000
0.20811,9.00000,8.81000,9.20000
0.20910,9.01000,8.83000,9.21000
0.21009,9.02000,8.84000,9.22000
0.21108,9.04000,8.85000,9.23000
0.21207,9.05000,8.86000,9.25000
0.21306,9.06000,8.87000,9.26000
0.21405,9.07000,8.88000,9.27000
0.21505,9.08000,8.89000,9.28000
0.21604,9.09000,8.90000,9.29000
0.21703,9.10000,8.91000,9.31000
0.21802,9.12000,8.92000,9.32000
0.21901,9.13000,8.93000,9.33000
0.22000,9.14000,8.94000,9.34000
0.22099,9.15000,8.96000,9.36000
0.22198,9.16000,8.97000,9.37000
0.22297,9.17000,8.98000,9.38000
0.22396,9.19000,8.99000,9.39000
0.22495,9.20000,9.00000,9.40000
0.22595,9.21000,9.01000,9.42000
0.22694,9.22000,9.02000,9.43000
0.22793,9.23000,9.03000,9.44000
0.22892,9.25000,9.04000,9.45000
0.22991,9.26000,9.06000,9.47000
0.23090,9.27000,9.07000,9.48000
0.23189,9.28000,9.08000,9.49000
0.23288,9.29000,9.09000,9.50000
0.23387,9.30000,9.10000,9.52000
0.23486,9.32000,9.11000,9.53000
0.23586,9.33000,9.12000,9.54000
0.23685,9.34000,9.14000,9.56000
0.23784,9.35000,9.15000,9.57000
0.23883,9.37000,9.16000,9.58000
0.23982,9.38000,9.17000,9.59000
0.24081,9.39000,9.18000,9.61000
0.24180,9.40000,9.19000,9.62000
0.24279,9.41000,9.21000,9.63000
0.24378,9.43000,9.22000,9.65000
0.24477,9.44000,9.23000,9.66000
0.24577,9.45000,9.24000,9.67000
0.24676,9.46000,9.25000,9.68000
0.24775,9.48000,9.26000,9.70000
0.24874,9.49000,9.28000,9.71000
0.24973,9.50000,9.29000,9.72000
0.25072,9.51000,9.30000,9.74000
0.25171,9.53000,9.31000,9.75000
0.25270,9.54000,9.32000,9.76000
0.25369,9.55000,9.34000,9.78000
0.25468,9.56000,9.35000,9.79000
0.25568,9.58000,9.36000,9.80000
0.25667,9.59000,9.37000,9.82000
0.25766,9.60000,9.38000,9.83000
0.25865,9.62000,9.40000,9.84000
0.25964,9.63000,9.41000,9.86000
0.26063,9.64000,9.42000,9.87000
0.26162,9.65000,9.43000,9.89000
0.26261,9.67000,9.45000,9.90000
0.26360,9.68000,9.46000,9.91000
0.26459,9.69000,9.47000,9.93000
0.26559,9.71000,9.48000,9.94000
0.26658,9.72000,9.49000,9.95000
0.26757,9.73000,9.51000,9.97000
0.26856,9.75000,9.52000,9.98000
0.26955,9.76000,9.53000,10.00000
0.27054,9.77000,9.54000,10.01000
0.27153,9.79000,9.56000,10.02000
0.27252,9.80000,9.57000,10.04000
0.27351,9.81000,9.58000,10.05000
0.27450,9.83000,9.60000,10.07000
0.27550,9.84000,9.61000,10.08000
0.27649,9.85000,9.62000,10.09000
0.27748,9.87000,9.63000,10.11000
0.27847,9.88000,9.65000,10.12000
0.27946,9.89000,9.66000,10.14000
0.28045,9.91000,9.67000,10.15000
0.28144,9.92000,9.69000,10.17000
0.28243,9.93000,9.70000,10.18000
0.28342,9.95000,9.71000,10.19000
0.28441,9.96000,9.72000,10.21000
0.28541,9.98000,9.74000,10.22000
0.28640,9.99000,9.75000,10.24000
0.28739,10.00000,9.76000,10.25000
0.28838,10.02000,9.78000,10.27000
0.28937,10.03000,9.79000,10.28000
0.29036,10.05000,9.80000,10.30000
0.29135,10.06000,9.82000,10.31000
0.29234,10.07000,9.83000,10.33000
0.29333,10.09000,9.84000,10.34000
0.29432,10.10000,9.86000,10.36000
0.29532,10.12000,9.87000,10.37000
0.29631,10.13000,9.88000,10.39000
0.29730,10.14000,9.90000,10.40000
0.29829,10.16000,9.91000,10.42000
0.29928,10.17000,9.93000,10.43000
0.30027,10.19000,9.94000,10.45000
0.30126,10.20000,9.95000,10.46000
0.30225,10.22000,9.97000,10.48000
0.30324,10.23000,9.98000,10.49000
0.30423,10.25000,9.99000,10.51000
0.30523,10.26000,10.01000,10.52000
0.30622,10.27000,10.02000,10.54000
0.30721,10.29000,10.04000,10.55000
0.30820,10.30000,10.05000,10.57000
0.30919,10.32000,10.06000,10.58000
0.31018,10.33000,10.08000,10.60000
0.31117,10.35000,10.09000,10.61000
0.31216,10.36000,10.11000,10.63000
0.31315,10.38000,10.12000,10.65000
0.31414,10.39000,10.14000,10.66000
0.31514,10.41000,10.15000,10.68000
0.31613,10.42000,10.16000,10.69000
0.31712,10.44000,10.18000,10.71000
0.31811,10.45000,10.19000,10.73000
0.31910,10.47000,10.21000,10.74000
0.32009,10.48000,10.22000,10.76000
0.32108,10.50000,10.24000,10.77000
0.32207,10.51000,10.25000,10.79000
0.32306,10.53000,10.27000,10.81000
0.32405,10.55000,10.28000,10.82000
0.32505,10.56000,10.29000,10.84000
0.32604,10.58000,10.31000,10.85000
0.32703,10.59000,10.32000,10.87000
0.32802,10.61000,10.34000,10.89000
0.32901,10.62000,10.35000,10.90000
0.33000,10.64000,10.37000,10.92000
0.33099,10.65000,10.38000,10.94000
0.33198,10.67000,10.40000,10.95000
0.33297,10.69000,10.41000,10.97000
0.33396,10.70000,10.43000,10.99000
0.33495,10.72000,10.44000,11.00000
0.33595,10.73000,10.46000,11.02000
0.33694,10.75000,10.48000,11.04000
0.33793,10.77000,10.49000,11.05000
0.33892,10.78000,10.51000,11.07000
0.33991,10.80000,10.52000,11.09000
0.34090,10.82000,10.54000,11.10000
0.34189,10.83000,10.55000,11.12000
0.34288,10.85000,10.57000,11.14000
0.34387,10.86000,10.58000,11.16000
0.34486,10.88000,10.60000,11.17000
0.34586,10.90000,10.61000,11.19000
0.34685,10.91000,10.63000,11.21000
0.34784,10.93000,10.65000,11.23000
0.34883,10.95000,10.66000,11.24000
0.34982,10.96000,10.68000,11.26000
0.35081,10.98000,10.69000,11.28000
0.35180,11.00000,10.71000,11.30000
0.35279,11.01000,10.73000,11.31000
0.35378,11.03000,10.74000,11.33000
0.35477,11.05000,10.76000,11.35000
0.35577,11.06000,10.77000,11.37000
0.35676,11.08000,10.79000,11.38000
0.35775,11.10000,10.81000,11.40000
0.35874,11.12000,10.82000,11.42000
0.35973,11.13000,10.84000,11.44000
0.36072,11.15000,10.86000,11.46000
0.36171,11.17000,10.87000,11.47000
0.36270,11.18000,10.89000,11.49000
0.36369,11.20000,10.91000,11.51000
0.36468,11.22000,10.92000,11.53000
0.36568,11.24000,10.94000,11.55000
0.36667,11.25000,10.96000,11.57000
0.36766,11.27000,10.97000,11.58000
0.36865,11.29000,10.99000,11.60000
0.36964,11.31000,11.01000,11.62000
0.37063,11.33000,11.02000,11.64000
0.37162,11.34000,11.04000,11.66000
0.37261,11.36000,11.06000,11.68000
0.37360,11.38000,11.07000,11.70000
0.37459,11.40000,11.09000,11.72000
0.37559,11.42000,11.11000,11.73000
0.37658,11.43000,11.13000,11.75000
0.37757,11.45000,11.14000,11.77000
0.37856,11.47000,11.16000,11.79000
0.37955,11.49000,11.18000,11.81000
0.38054,11.51000,11.20000,11.83000
0.38153,11.53000,11.21000,11.85000
0.38252,11.54000,11.23000,11.87000
0.38351,11.56000,11.25000,11.89000
0.38450,11.58000,11.27000,11.91000
0.38550,11.60000,11.28000,11.93000
0.38649,11.62000,11.30000,11.95000
0.38748,11.64000,11.32000,11.97000
0.38847,11.66000,11.34000,11.99000
0.38946,11.67000,11.36000,12.01000
0.39045,11.69000,11.37000,12.03000
0.39144,11.71000,11.39000,12.05000
0.39243,11.73000,11.41000,12.07000
0.39342,11.75000,11.43000,12.09000
0.39441,11.77000,11.45000,12.11000
0.39541,11.79000,11.47000,12.13000
0.39640,11.81000,11.48000,12.15000
0.39739,11.83000,11.50000,12.17000
0.39838,11.85000,11.52000,12.19000
0.39937,11.87000,11.54000,12.21000
0.40036,11.89000,11.56000,12.23000
0.40135,11.91000,11.58000,12.25000
0.40234,11.93000,11.60000,12.27000
0.40333,11.95000,11.62000,12.29000
0.40432,11.97000,11.63000,12.31000
0.40532,11.99000,11.65000,12.33000
0.40631,12.01000,11.67000,12.35000
0.40730,12.03000,11.69000,12.37000
0.40829,12.05000,11.71000,12.39000
0.40928,12.07000,11.73000,12.42000
0.41027,12.09000,11.75000,12.44000
0.41126,12.11000,11.77000,12.46000
0.41225,12.13000,11.79000,12.48000
0.41324,12.15000,11.81000,12.50000
0.41423,12.17000,11.83000,12.52000
0.41523,12.19000,11.85000,12.54000
0.41622,12.21000,11.87000,12.57000
0.41721,12.23000,11.89000,12.59000
0.41820,12.25000,11.91000,12.61000
0.41919,12.27000,11.93000,12.63000
0.42018,12.29000,11.95000,12.65000
0.42117,12.31000,11.97000,12.68000
0.42216,12.34000,11.99000,12.70000
0.42315,12.36000,12.01000,12.72000
0.42414,12.38000,12.03000,12.74000
0.42514,12.40000,12.05000,12.76000
0.42613,12.42000,12.07000,12.79000
0.42712,12.44000,12.09000,12.81000
0.42811,12.46000,12.11000,12.83000
0.42910,12.49000,12.13000,12.85000
0.43009,12.51000,12.15000,12.88000
0.43108,12.53000,12.17000,12.90000
0.43207,12.55000,12.19000,12.92000
0.43306,12.57000,12.21000,12.95000
0.43405,12.59000,12.23000,12.97000
0.43505,12.62000,12.25000,12.99000
0.43604,12.64000,12.28000,13.02000
0.43703,12.66000,12.30000,13.04000
0.43802,12.68000,12.32000,13.06000
0.43901,12.71000,12.34000,13.09000
0.44000,12.73000,12.36000,13.11000
0.44099,12.75000,12.38000,13.13000
0.44198,12.77000,12.40000,13.16000
0.44297,12.80000,12.43000,13.18000
0.44396,12.82000,12.45000,13.20000
0.44495,12.84000,12.47000,13.23000
0.44595,12.86000,12.49000,13.25000
0.44694,12.89000,12.51000,13.28000
0.44793,12.91000,12.54000,13.30000
0.44892,12.93000,12.56000,13.32000
0.44991,12.96000,12.58000,13.35000
0.45090,12.98000,12.60000,13.37000
0.45189,13.00000,12.63000,13.40000
0.45288,13.03000,12.65000,13.42000
0.45387,13.05000,12.67000,13.45000
0.45486,13.08000,12.69000,13.47000
0.45586,13.10000,12.72000,13.50000
0.45685,13.12000,12.74000,13.52000
0.45784,13.15000,12.76000,13.55000
0.45883,13.17000,12.78000,13.57000
0.45982,13.19000,12.81000,13.60000
0.46081,13.22000,12.83000,13.62000
0.46180,13.24000,12.85000,13.65000
0.46279,13.27000,12.88000,13.67000
0.46378,13.29000,12.90000,13.70000
0.46477,13.32000,12.92000,13.73000
0.46577,13.34000,12.95000,13.75000
0.46676,13.37000,12.97000,13.78000
0.46775,13.39000,13.00000,13.80000
0.46874,13.42000,13.02000,13.83000
0.46973,13.44000,13.04000,13.86000
0.47072,13.47000,13.07000,13.88000
0.47171,13.49000,13.09000,13.91000
0.47270,13.52000,13.12000,13.93000
0.47369,13.54000,13.14000,13.96000
0.47468,13.57000,13.16000,13.99000
0.47568,13.59000,13.19000,14.01000
0.47667,13.62000,13.21000,14.04000
0.47766,13.65000,13.24000,14.07000
0.47865,13.67000,13.26000,14.10000
0.47964,13.70000,13.29000,14.12000
0.48063,13.72000,13.31000,14.15000
0.48162,13.75000,13.34000,14.18000
0.48261,13.78000,13.36000,14.21000
0.48360,13.80000,13.39000,14.23000
0.48459,13.83000,13.41000,14.26000
0.48559,13.86000,13.44000,14.29000
0.48658,13.88000,13.46000,14.32000
0.48757,13.91000,13.49000,14.34000
0.48856,13.94000,13.52000,14.37000
0.48955,13.96000,13.54000,14.40000
0.49054,13.99000,13.57000,14.43000
0.49153,14.02000,13.59000,14.46000
0.49252,14.05000,13.62000,14.49000
0.49351,14.07000,13.65000,14.52000
0.49450,14.10000,13.67000,14.54000
0.49550,14.13000,13.70000,14.57000
0.49649,14.16000,13.73000,14.60000
0.49748,14.18000,13.75000,14.63000
0.49847,14.21000,13.78000,14.66000
0.49946,14.24000,13.81000,14.69000
0.50045,14.27000,13.83000,14.72000
0.50144,14.30000,13.86000,14.75000
0.50243,14.32000,13.89000,14.78000
0.50342,14.35000,13.91000,14.81000
0.50441,14.38000,13.94000,14.84000
0.50541,14.41000,13.97000,14.87000
0.50640,14.44000,14.00000,14.90000
0.50739,14.47000,14.02000,14.93000
0.50838,14.50000,14.05000,14.96000
0.50937,14.53000,14.08000,14.99000
0.51036,14.56000,14.11000,15.02000
0.51135,14.59000,14.14000,15.05000
0.51234,14.62000,14.17000,15.08000
0.51333,14.65000,14.19000,15.11000
0.51432,14.68000,14.22000,15.15000
0.51532,14.71000,14.25000,15.18000
0.51631,14.74000,14.28000,15.21000
0.51730,14.77000,14.31000,15.24000
0.51829,14.80000,14.34000,15.27000
0.51928,14.83000,14.37000,15.30000
0.52027,14.86000,14.40000,15.34000
0.52126,14.89000,14.43000,15.37000
0.52225,14.92000,14.45000,15.40000
0.52324,14.95000,14.48000,15.43000
0.52423,14.98000,14.51000,15.46000
0.52523,15.01000,14.54000,15.50000
0.52622,15.04000,14.57000,15.53000
0.52721,15.08000,14.60000,15.56000
0.52820,15.11000,14.63000,15.60000
0.52919,15.14000,14.67000,15.63000
0.53018,15.17000,14.70000,15.66000
0.53117,15.20000,14.73000,15.70000
0.53216,15.23000,14.76000,15.73000
0.53315,15.27000,14.79000,15.76000
0.53414,15.30000,14.82000,15.80000
0.53514,15.33000,14.85000,15.83000
0.53613,15.36000,14.88000,15.87000
0.53712,15.40000,14.91000,15.90000
0.53811,15.43000,14.94000,15.93000
0.53910,15.46000,14.98000,15.97000
0.54009,15.50000,15.01000,16.00000
0.54108,15.53000,15.04000,16.04000
0.54207,15.56000,15.07000,16.07000
0.54306,15.60000,15.10000,16.11000
0.54405,15.63000,15.14000,16.15000
0.54505,15.67000,15.17000,16.18000
0.54604,15.70000,15.20000,16.22000
0.54703,15.73000,15.23000,16.25000
0.54802,15.77000,15.27000,16.29000
0.54901,15.80000,15.30000,16.32000
0.55000,15.84000,15.33000,16.36000
0.55099,15.87000,15.37000,16.40000
0.55198,15.91000,15.40000,16.43000
0.55297,15.94000,15.44000,16.47000
0.55396,15.98000,15.47000,16.51000
0.55495,16.01000,15.50000,16.55000
0.55595,16.05000,15.54000,16.58000
0.55694,16.09000,15.57000,16.62000
0.55793,16.12000,15.61000,16.66000
0.55892,16.16000,15.64000,16.70000
0.55991,16.19000,15.68000,16.73000
0.56090,16.23000,15.71000,16.77000
0.56189,16.27000,15.75000,16.81000
0.56288,16.31000,15.78000,16.85000
0.56387,16.34000,15.82000,16.89000
0.56486,16.38000,15.85000,16.93000
0.56586,16.42000,15.89000,16.97000
0.56685,16.45000,15.92000,17.00000
0.56784,16.49000,15.96000,17.04000
0.56883,16.53000,16.00000,17.08000
0.56982,16.57000,16.03000,17.12000
0.57081,16.61000,16.07000,17.16000
0.57180,16.64000,16.11000,17.20000
0.57279,16.68000,16.14000,17.24000
0.57378,16.72000,16.18000,17.28000
0.57477,16.76000,16.22000,17.32000
0.57577,16.80000,16.25000,17.37000
0.57676,16.84000,16.29000,17.41000
0.57775,16.88000,16.33000,17.45000
0.57874,16.92000,16.37000,17.49000
0.57973,16.96000,16.41000,17.53000
0.58072,17.00000,16.44000,17.57000
0.58171,17.04000,16.48000,17.62000
0.58270,17.08000,16.52000,17.66000
0.58369,17.12000,16.56000,17.70000
0.58468,17.16000,16.60000,17.74000
0.58568,17.20000,16.64000,17.79000
0.58667,17.24000,16.68000,17.83000
0.58766,17.28000,16.72000,17.87000
0.58865,17.33000,16.76000,17.92000
0.58964,17.37000,16.80000,17.96000
0.59063,17.41000,16.84000,18.00000
0.59162,17.45000,16.88000,18.05000
0.59261,17.49000,16.92000,18.09000
0.59360,17.54000,16.96000,18.14000
0.59459,17.58000,17.00000,18.18000
0.59559,17.62000,17.04000,18.23000
0.59658,17.67000,17.08000,18.27000
0.59757,17.71000,17.12000,18.32000
0.59856,17.75000,17.17000,18.36000
0.59955,17.80000,17.21000,18.41000
0.60054,17.84000,17.25000,18.45000
0.60153,17.89000,17.29000,18.50000
0.60252,17.93000,17.34000,18.55000
0.60351,17.98000,17.38000,18.59000
0.60450,18.02000,17.42000,18.64000
0.60550,18.07000,17.47000,18.69000
0.60649,18.11000,17.51000,18.74000
0.60748,18.16000,17.55000,18.78000
0.60847,18.20000,17.60000,18.83000
0.60946,18.25000,17.64000,18.88000
0.61045,18.30000,17.69000,18.93000
0.61144,18.34000,17.73000,18.98000
0.61243,18.39000,17.77000,19.03000
0.61342,18.44000,17.82000,19.07000
0.61441,18.48000,17.87000,19.12000
0.61541,18.53000,17.91000,19.17000
0.61640,18.58000,17.96000,19.22000
0.61739,18.63000,18.00000,19.27000
0.61838,18.68000,18.05000,19.32000
0.61937,18.72000,18.10000,19.38000
0.62036,18.77000,18.14000,19.43000
0.62135,18.82000,18.19000,19.48000
0.62234,18.87000,18.24000,19.53000
0.62333,18.92000,18.28000,19.58000
0.62432,18.97000,18.33000,19.63000
0.62532,19.02000,18.38000,19.69000
0.62631,19.07000,18.43000,19.74000
0.62730,19.12000,18.48000,19.79000
0.62829,19.17000,18.53000,19.84000
0.62928,19.22000,18.57000,19.90000
0.63027,19.28000,18.62000,19.95000
0.63126,19.33000,18.67000,20.01000
0.63225,19.38000,18.72000,20.06000
0.63324,19.43000,18.77000,20.11000
0.63423,19.48000,18.82000,20.17000
0.63523,19.54000,18.87000,20.23000
0.63622,19.59000,18.93000,20.28000
0.63721,19.64000,18.98000,20.34000
0.63820,19.70000,19.03000,20.39000
0.63919,19.75000,19.08000,20.45000
0.64018,19.81000,19.13000,20.51000
0.64117,19.86000,19.18000,20.56000
0.64216,19.92000,19.24000,20.62000
0.64315,19.97000,19.29000,20.68000
0.64414,20.03000,19.34000,20.74000
0.64514,20.08000,19.40000,20.79000
0.64613,20.14000,19.45000,20.85000
0.64712,20.20000,19.50000,20.91000
0.64811,20.25000,19.56000,20.97000
0.64910,20.31000,19.61000,21.03000
0.65009,20.37000,19.67000,21.09000
0.65108,20.43000,19.72000,21.15000
0.65207,20.48000,19.78000,21.21000
0.65306,20.54000,19.84000,21.27000
0.65405,20.60000,19.89000,21.34000
0.65505,20.66000,19.95000,21.40000
0.65604,20.72000,20.01000,21.46000
0.65703,20.78000,20.06000,21.52000
0.65802,20.84000,20.12000,21.58000
0.65901,20.90000,20.18000,21.65000
0.66000,20.96000,20.24000,21.71000
0.66099,21.02000,20.30000,21.78000
0.66198,21.08000,20.35000,21.84000
0.66297,21.15000,20.41000,21.90000
0.66396,21.21000,20.47000,21.97000
0.66495,21.27000,20.53000,22.03000
0.66595,21.33000,20.59000,22.10000
0.66694,21.40000,20.65000,22.17000
0.66793,21.46000,20.72000,22.23000
0.66892,21.53000,20.78000,22.30000
0.66991,21.59000,20.84000,22.37000
0.67090,21.66000,20.90000,22.44000
0.67189,21.72000,20.96000,22.50000
0.67288,21.79000,21.03000,22.57000
0.67387,21.85000,21.09000,22.64000
0.67486,21.92000,21.15000,22.71000
0.67586,21.99000,21.22000,22.78000
0.67685,22.05000,21.28000,22.85000
0.67784,22.12000,21.35000,22.92000
0.67883,22.19000,21.41000,22.99000
0.67982,22.26000,21.48000,23.07000
0.68081,22.33000,21.55000,23.14000
0.68180,22.40000,21.61000,23.21000
0.68279,22.47000,21.68000,23.28000
0.68378,22.54000,21.75000,23.36000
0.68477,22.61000,21.81000,23.43000
0.68577,22.68000,21.88000,23.51000
0.68676,22.75000,21.95000,23.58000
0.68775,22.82000,22.02000,23.66000
0.68874,22.90000,22.09000,23.73000
0.68973,22.97000,22.16000,23.81000
0.69072,23.04000,22.23000,23.88000
0.69171,23.12000,22.30000,23.96000
0.69270,23.19000,22.37000,24.04000
0.69369,23.27000,22.44000,24.12000
0.69468,23.34000,22.52000,24.20000
0.69568,23.42000,22.59000,24.28000
0.69667,23.49000,22.66000,24.36000
0.69766,23.57000,22.74000,24.44000
0.69865,23.65000,22.81000,24.52000
0.69964,23.73000,22.89000,24.60000
0.70063,23.81000,22.96000,24.68000
0.70162,23.88000,23.04000,24.76000
0.70261,23.96000,23.11000,24.85000
0.70360,24.04000,23.19000,24.93000
0.70459,24.12000,23.27000,25.01000
0.70559,24.21000,23.34000,25.10000
0.70658,24.29000,23.42000,25.18000
0.70757,24.37000,23.50000,25.27000
0.70856,24.45000,23.58000,25.36000
0.70955,24.54000,23.66000,25.44000
0.71054,24.62000,23.74000,25.53000
0.71153,24.70000,23.82000,25.62000
0.71252,24.79000,23.90000,25.71000
0.71351,24.88000,23.99000,25.80000
0.71450,24.96000,24.07000,25.89000
0.71550,25.05000,24.15000,25.98000
0.71649,25.14000,24.24000,26.07000
0.71748,25.22000,24.32000,26.16000
0.71847,25.31000,24.40000,26.25000
0.71946,25.40000,24.49000,26.35000
0.72045,25.49000,24.58000,26.44000
0.72144,25.58000,24.66000,26.54000
0.72243,25.67000,24.75000,26.63000
0.72342,25.77000,24.84000,26.73000
0.72441,25.86000,24.93000,26.82000
0.72541,25.95000,25.02000,26.92000
0.72640,26.05000,25.11000,27.02000
0.72739,26.14000,25.20000,27.12000
0.72838,26.24000,25.29000,27.22000
0.72937,26.33000,25.38000,27.32000
0.73036,26.43000,25.47000,27.42000
0.73135,26.53000,25.57000,27.52000
0.73234,26.63000,25.66000,27.62000
0.73333,26.72000,25.76000,27.73000
0.73432,26.82000,25.85000,27.83000
0.73532,26.92000,25.95000,27.94000
0.73631,27.03000,26.04000,28.04000
0.73730,27.13000,26.14000,28.15000
0.73829,27.23000,26.24000,28.26000
0.73928,27.33000,26.34000,28.36000
0.74027,27.44000,26.44000,28.47000
0.74126,27.54000,26.54000,28.58000
0.74225,27.65000,26.64000,28.69000
0.74324,27.76000,26.74000,28.80000
0.74423,27.86000,26.85000,28.92000
0.74523,27.97000,26.95000,29.03000
0.74622,28.08000,27.05000,29.14000
0.74721,28.19000,27.16000,29.26000
0.74820,28.30000,27.27000,29.37000
0.74919,28.41000,27.37000,29.49000
0.75018,28.53000,27.48000,29.61000
0.75117,28.64000,27.59000,29.73000
0.75216,28.75000,27.70000,29.85000
0.75315,28.87000,27.81000,29.97000
0.75414,28.99000,27.92000,30.09000
0.75514,29.10000,28.03000,30.21000
0.75613,29.22000,28.15000,30.33000
0.75712,29.34000,28.26000,30.46000
0.75811,29.46000,28.38000,30.58000
0.75910,29.58000,28.49000,30.71000
0.76009,29.70000,28.61000,30.84000
0.76108,29.83000,28.73000,30.97000
0.76207,29.95000,28.85000,31.10000
0.76306,30.08000,28.97000,31.23000
0.76405,30.20000,29.09000,31.36000
0.76505,30.33000,29.21000,31.49000
0.76604,30.46000,29.33000,31.62000
0.76703,30.59000,29.46000,31.76000
0.76802,30.72000,29.58000,31.90000
0.76901,30.85000,29.71000,32.03000
0.77000,30.98000,29.84000,32.17000
0.77099,31.12000,29.96000,32.31000
0.77198,31.25000,30.09000,32.45000
0.77297,31.39000,30.22000,32.60000
0.77396,31.53000,30.36000,32.74000
0.77495,31.67000,30.49000,32.88000
0.77595,31.81000,30.62000,33.03000
0.77694,31.95000,30.76000,33.18000
0.77793,32.09000,30.90000,33.33000
0.77892,32.23000,31.03000,33.48000
0.77991,32.38000,31.17000,33.63000
0.78090,32.53000,31.31000,33.78000
0.78189,32.67000,31.45000,33.94000
0.78288,32.82000,31.60000,34.09000
0.78387,32.97000,31.74000,34.25000
0.78486,33.12000,31.89000,34.41000
0.78586,33.28000,32.03000,34.57000
0.78685,33.43000,32.18000,34.73000
0.78784,33.59000,32.33000,34.89000
0.78883,33.75000,32.48000,35.05000
0.78982,33.91000,32.63000,35.22000
0.79081,34.07000,32.79000,35.39000
0.79180,34.23000,32.94000,35.56000
0.79279,34.39000,33.10000,35.73000
0.79378,34.56000,33.26000,35.90000
0.79477,34.72000,33.42000,36.07000
0.79577,34.89000,33.58000,36.25000
0.79676,35.06000,33.74000,36.43000
0.79775,35.23000,33.91000,36.61000
0.79874,35.41000,34.07000,36.79000
0.79973,35.58000,34.24000,36.97000
0.80072,35.76000,34.41000,37.16000
0.80171,35.94000,34.58000,37.34000
0.80270,36.12000,34.75000,37.53000
0.80369,36.30000,34.93000,37.72000
0.80468,36.49000,35.11000,37.91000
0.80568,36.67000,35.28000,38.11000
0.80667,36.86000,35.46000,38.30000
0.80766,37.05000,35.65000,38.50000
0.80865,37.24000,35.83000,38.70000
0.80964,37.44000,36.02000,38.90000
0.81063,37.63000,36.20000,39.11000
0.81162,37.83000,36.39000,39.31000
0.81261,38.03000,36.58000,39.52000
0.81360,38.23000,36.78000,39.73000
0.81459,38.44000,36.97000,39.95000
0.81559,38.64000,37.17000,40.16000
0.81658,38.85000,37.37000,40.38000
0.81757,39.06000,37.57000,40.60000
0.81856,39.28000,37.78000,40.82000
0.81955,39.49000,37.98000,41.05000
0.82054,39.71000,38.19000,41.28000
0.82153,39.93000,38.41000,41.51000
0.82252,40.15000,38.62000,41.74000
0.82351,40.38000,38.83000,41.97000
0.82450,40.61000,39.05000,42.21000
0.82550,40.84000,39.27000,42.45000
0.82649,41.07000,39.50000,42.70000
0.82748,41.31000,39.72000,42.94000
0.82847,41.54000,39.95000,43.19000
0.82946,41.79000,40.18000,43.44000
0.83045,42.03000,40.42000,43.70000
0.83144,42.28000,40.65000,43.96000
0.83243,42.53000,40.89000,44.22000
0.83342,42.78000,41.14000,44.48000
0.83441,43.04000,41.38000,44.75000
0.83541,43.29000,41.63000,45.02000
0.83640,43.56000,41.88000,45.29000
0.83739,43.82000,42.13000,45.57000
0.83838,44.09000,42.39000,45.85000
0.83937,44.36000,42.65000,46.13000
0.84036,44.64000,42.92000,46.42000
0.84135,44.92000,43.18000,46.71000
0.84234,45.20000,43.45000,47.00000
0.84333,45.49000,43.73000,47.30000
0.84432,45.77000,44.01000,47.61000
0.84532,46.07000,44.29000,47.91000
0.84631,46.36000,44.57000,48.22000
0.84730,46.67000,44.86000,48.54000
0.84829,46.97000,45.15000,48.85000
0.84928,47.28000,45.45000,49.18000
0.85027,47.59000,45.75000,49.50000
0.85126,47.91000,46.05000,49.83000
0.85225,48.23000,46.36000,50.17000
0.85324,48.56000,46.67000,50.51000
0.85423,48.89000,46.99000,50.85000
0.85523,49.22000,47.31000,51.20000
0.85622,49.56000,47.63000,51.55000
0.85721,49.90000,47.96000,51.91000
0.85820,50.25000,48.30000,52.28000
0.85919,50.61000,48.63000,52.65000
0.86018,50.97000,48.98000,53.02000
0.86117,51.33000,49.33000,53.40000
0.86216,51.70000,49.68000,53.79000
0.86315,52.07000,50.04000,54.18000
0.86414,52.45000,50.40000,54.57000
0.86514,52.84000,50.77000,54.97000
0.86613,53.23000,51.15000,55.38000
0.86712,53.63000,51.53000,55.80000
0.86811,54.03000,51.91000,56.22000
0.86910,54.44000,52.31000,56.64000
0.87009,54.85000,52.70000,57.08000
0.87108,55.27000,53.11000,57.52000
0.87207,55.70000,53.52000,57.96000
0.87306,56.14000,53.93000,58.42000
0.87405,56.58000,54.36000,58.88000
0.87505,57.03000,54.79000,59.35000
0.87604,57.48000,55.22000,59.82000
0.87703,57.95000,55.67000,60.30000
0.87802,58.42000,56.12000,60.80000
0.87901,58.90000,56.58000,61.29000
0.88000,59.38000,57.04000,61.80000
0.88099,59.88000,57.52000,62.32000
0.88198,60.38000,58.00000,62.84000
0.88297,60.89000,58.49000,63.38000
0.88396,61.41000,58.99000,63.92000
0.88495,61.94000,59.49000,64.47000
0.88595,62.48000,60.01000,65.03000
0.88694,63.03000,60.53000,65.60000
0.88793,63.58000,61.07000,66.18000
0.88892,64.15000,61.61000,66.78000
0.88991,64.73000,62.16000,67.38000
0.89090,65.31000,62.73000,67.99000
0.89189,65.91000,63.30000,68.62000
0.89288,66.52000,63.89000,69.25000
0.89387,67.14000,64.48000,69.90000
0.89486,67.78000,65.09000,70.56000
0.89586,68.42000,65.70000,71.23000
0.89685,69.08000,66.33000,71.92000
0.89784,69.75000,66.98000,72.62000
0.89883,70.43000,67.63000,73.33000
0.89982,71.13000,68.30000,74.06000
0.90081,71.84000,68.98000,74.80000
0.90180,72.57000,69.67000,75.56000
0.90279,73.30000,70.38000,76.33000
0.90378,74.06000,71.11000,77.11000
0.90477,74.83000,71.85000,77.92000
0.90577,75.62000,72.60000,78.74000
0.90676,76.42000,73.37000,79.58000
0.90775,77.24000,74.16000,80.43000
0.90874,78.08000,74.96000,81.31000
0.90973,78.94000,75.78000,82.20000
0.91072,79.81000,76.62000,83.12000
0.91171,80.71000,77.48000,84.05000
0.91270,81.63000,78.36000,85.01000
0.91369,82.56000,79.25000,85.99000
0.91468,83.52000,80.17000,86.99000
0.91568,84.50000,81.11000,88.01000
0.91667,85.51000,82.08000,89.06000
0.91766,86.54000,83.06000,90.13000
0.91865,87.59000,84.07000,91.23000
0.91964,88.67000,85.11000,92.36000
0.92063,89.78000,86.17000,93.51000
0.92162,90.91000,87.26000,94.70000
0.92261,92.08000,88.37000,95.91000
0.92360,93.27000,89.52000,97.16000
0.92459,94.50000,90.69000,98.44000
0.92559,95.76000,91.90000,99.75000
0.92658,97.05000,93.13000,101.10000
0.92757,98.38000,94.41000,102.48000
0.92856,99.74000,95.71000,103.91000
0.92955,101.14000,97.06000,105.37000
0.93054,102.59000,98.44000,106.88000
0.93153,104.07000,99.86000,108.42000
0.93252,105.60000,101.33000,110.02000
0.93351,107.17000,102.84000,111.66000
0.93450,108.80000,104.39000,113.35000
0.93550,110.47000,105.99000,115.10000
0.93649,112.19000,107.64000,116.89000
0.93748,113.97000,109.35000,118.75000
0.93847,115.80000,111.11000,120.66000
0.93946,117.70000,112.92000,122.64000
0.94045,119.66000,114.80000,124.68000
0.94144,121.68000,116.74000,126.80000
0.94243,123.78000,118.75000,128.98000
0.94342,125.95000,120.82000,131.24000
0.94441,128.19000,122.98000,133.59000
0.94541,130.52000,125.20000,136.01000
0.94640,132.93000,127.52000,138.53000
0.94739,135.43000,129.92000,141.14000
0.94838,138.03000,132.41000,143.85000
0.94937,140.74000,135.00000,146.67000
0.95036,143.55000,137.69000,149.60000
0.95135,146.47000,140.49000,152.65000
0.95234,149.52000,143.41000,155.83000
0.95333,152.69000,146.45000,159.14000
0.95432,156.00000,149.62000,162.60000
0.95532,159.46000,152.94000,166.21000
0.95631,163.08000,156.41000,169.98000
0.95730,166.86000,160.03000,173.93000
0.95829,170.83000,163.83000,178.07000
0.95928,174.98000,167.81000,182.40000
0.96027,179.35000,172.00000,186.96000
0.96126,183.94000,176.39000,191.74000
0.96225,188.77000,181.02000,196.78000
0.96324,193.86000,185.90000,202.09000
0.96423,199.23000,191.04000,207.69000
0.96523,204.90000,196.48000,213.61000
0.96622,210.91000,202.24000,219.88000
0.96721,217.29000,208.35000,226.53000
0.96820,224.06000,214.84000,233.60000
0.96919,231.27000,221.74000,241.11000
0.97018,238.95000,229.11000,249.13000
0.97117,247.16000,236.98000,257.70000
0.97216,255.96000,245.41000,266.88000
0.97315,265.41000,254.46000,276.74000
0.97414,275.58000,264.21000,287.35000
0.97514,286.57000,274.73000,298.81000
0.97613,298.46000,286.13000,311.21000
0.97712,311.39000,298.52000,324.70000
0.97811,325.48000,312.02000,339.40000
0.97910,340.91000,326.81000,355.50000
0.98009,357.88000,343.07000,373.20000
0.98108,376.63000,361.03000,392.76000
0.98207,397.45000,380.98000,414.48000
0.98306,420.70000,403.27000,438.74000
0.98405,446.85000,428.32000,466.01000
0.98505,476.46000,456.69000,496.90000
0.98604,510.27000,489.09000,532.17000
0.98703,549.25000,526.44000,572.84000
0.98802,594.68000,569.97000,620.23000
0.98901,648.29000,621.35000,676.16000
0.99000,712.54000,682.91000,743.18000


==> data/latency_p_rgb.dat <==
0.00000,4.86000,4.86000,4.86000
0.00099,4.86000,4.86000,4.87000
0.00198,4.87000,4.86000,4.88000
0.00297,4.87000,4.86000,4.89000
0.00396,4.88000,4.87000,4.90000
0.00495,4.88000,4.87000,4.90000
0.00595,4.89000,4.87000,4.91000
0.00694,4.89000,4.88000,4.91000
0.00793,4.90000,4.88000,4.92000
0.00892,4.90000,4.88000,4.93000
0.00991,4.91000,4.89000,4.93000
0.01090,4.91000,4.89000,4.94000
0.01189,4.92000,4.89000,4.95000
0.01288,4.92000,4.90000,4.95000
0.01387,4.93000,4.90000,4.96000
0.01486,4.93000,4.91000,4.96000
0.01586,4.94000,4.91000,4.97000
0.01685,4.94000,4.91000,4.97000
0.01784,4.95000,4.92000,4.98000
0.01883,4.95000,4.92000,4.99000
0.01982,4.96000,4.93000,4.99000
0.02081,4.96000,4.93000,5.00000
0.02180,4.97000,4.94000,5.00000
0.02279,4.97000,4.94000,5.01000
0.02378,4.98000,4.94000,5.02000
0.02477,4.98000,4.95000,5.02000
0.02577,4.99000,4.95000,5.03000
0.02676,4.99000,4.96000,5.03000
0.02775,5.00000,4.96000,5.04000
0.02874,5.00000,4.97000,5.05000
0.02973,5.01000,4.97000,5.05000
0.03072,5.01000,4.97000,5.06000
0.03171,5.02000,4.98000,5.06000
0.03270,5.02000,4.98000,5.07000
0.03369,5.03000,4.99000,5.07000
0.03468,5.03000,4.99000,5.08000
0.03568,5.04000,5.00000,5.09000
0.03667,5.04000,5.00000,5.09000
0.03766,5.05000,5.01000,5.10000
0.03865,5.05000,5.01000,5.10000
0.03964,5.06000,5.01000,5.11000
0.04063,5.07000,5.02000,5.12000
0.04162,5.07000,5.02000,5.12000
0.04261,5.08000,5.03000,5.13000
0.04360,5.08000,5.03000,5.13000
0.04459,5.09000,5.04000,5.14000
0.04559,5.09000,5.04000,5.14000
0.04658,5.10000,5.05000,5.15000
0.04757,5.10000,5.05000,5.16000
0.04856,5.11000,5.06000,5.16000
0.04955,5.11000,5.06000,5.17000
0.05054,5.12000,5.07000,5.17000
0.05153,5.12000,5.07000,5.18000
0.05252,5.13000,5.08000,5.19000
0.05351,5.13000,5.08000,5.19000
0.05450,5.14000,5.09000,5.20000
0.05550,5.14000,5.09000,5.20000
0.05649,5.15000,5.09000,5.21000
0.05748,5.16000,5.10000,5.22000
0.05847,5.16000,5.10000,5.22000
0.05946,5.17000,5.11000,5.23000
0.06045,5.17000,5.11000,5.23000
0.06144,5.18000,5.12000,5.24000
0.06243,5.18000,5.12000,5.25000
0.06342,5.19000,5.13000,5.25000
0.06441,5.19000,5.13000,5.26000
0.06541,5.20000,5.14000,5.26000
0.06640,5.20000,5.14000,5.27000
0.06739,5.21000,5.15000,5.28000
0.06838,5.22000,5.15000,5.28000
0.06937,5.22000,5.16000,5.29000
0.07036,5.23000,5.16000,5.29000
0.07135,5.23000,5.17000,5.30000
0.07234,5.24000,5.17000,5.31000
0.07333,5.24000,5.18000,5.31000
0.07432,5.25000,5.18000,5.32000
0.07532,5.26000,5.19000,5.33000
0.07631,5.26000,5.19000,5.33000
0.07730,5.27000,5.20000,5.34000
0.07829,5.27000,5.20000,5.34000
0.07928,5.28000,5.21000,5.35000
0.08027,5.28000,5.21000,5.36000
0.08126,5.29000,5.22000,5.36000
0.08225,5.29000,5.23000,5.37000
0.08324,5.30000,5.23000,5.37000
0.08423,5.31000,5.24000,5.38000
0.08523,5.31000,5.24000,5.39000
0.08622,5.32000,5.25000,5.39000
0.08721,5.32000,5.25000,5.40000
0.08820,5.33000,5.26000,5.41000
0.08919,5.34000,5.26000,5.41000
0.09018,5.34000,5.27000,5.42000
0.09117,5.35000,5.27000,5.43000
0.09216,5.35000,5.28000,5.43000
0.09315,5.36000,5.28000,5.44000
0.09414,5.36000,5.29000,5.44000
0.09514,5.37000,5.29000,5.45000
0.09613,5.38000,5.30000,5.46000
0.09712,5.38000,5.31000,5.46000
0.09811,5.39000,5.31000,5.47000
0.09910,5.39000,5.32000,5.48000
0.10009,5.40000,5.32000,5.48000
0.10108,5.41000,5.33000,5.49000
0.10207,5.41000,5.33000,5.50000
0.10306,5.42000,5.34000,5.50000
0.10405,5.42000,5.34000,5.51000
0.10505,5.43000,5.35000,5.51000
0.10604,5.44000,5.35000,5.52000
0.10703,5.44000,5.36000,5.53000
0.10802,5.45000,5.37000,5.53000
0.10901,5.45000,5.37000,5.54000
0.11000,5.46000,5.38000,5.55000
0.11099,5.47000,5.38000,5.55000
0.11198,5.47000,5.39000,5.56000
0.11297,5.48000,5.39000,5.57000
0.11396,5.48000,5.40000,5.57000
0.11495,5.49000,5.40000,5.58000
0.11595,5.50000,5.41000,5.59000
0.11694,5.50000,5.42000,5.59000
0.11793,5.51000,5.42000,5.60000
0.11892,5.51000,5.43000,5.61000
0.11991,5.52000,5.43000,5.61000
0.12090,5.53000,5.44000,5.62000
0.12189,5.53000,5.44000,5.63000
0.12288,5.54000,5.45000,5.63000
0.12387,5.55000,5.46000,5.64000
0.12486,5.55000,5.46000,5.65000
0.12586,5.56000,5.47000,5.65000
0.12685,5.57000,5.47000,5.66000
0.12784,5.57000,5.48000,5.67000
0.12883,5.58000,5.49000,5.67000
0.12982,5.58000,5.49000,5.68000
0.13081,5.59000,5.50000,5.69000
0.13180,5.60000,5.50000,5.69000
0.13279,5.60000,5.51000,5.70000
0.13378,5.61000,5.52000,5.71000
0.13477,5.62000,5.52000,5.72000
0.13577,5.62000,5.53000,5.72000
0.13676,5.63000,5.53000,5.73000
0.13775,5.64000,5.54000,5.74000
0.13874,5.64000,5.55000,5.74000
0.13973,5.65000,5.55000,5.75000
0.14072,5.65000,5.56000,5.76000
0.14171,5.66000,5.56000,5.76000
0.14270,5.67000,5.57000,5.77000
0.14369,5.67000,5.58000,5.78000
0.14468,5.68000,5.58000,5.79000
0.14568,5.69000,5.59000,5.79000
0.14667,5.69000,5.59000,5.80000
0.14766,5.70000,5.60000,5.81000
0.14865,5.71000,5.61000,5.81000
0.14964,5.71000,5.61000,5.82000
0.15063,5.72000,5.62000,5.83000
0.15162,5.73000,5.62000,5.84000
0.15261,5.73000,5.63000,5.84000
0.15360,5.74000,5.64000,5.85000
0.15459,5.75000,5.64000,5.86000
0.15559,5.75000,5.65000,5.86000
0.15658,5.76000,5.66000,5.87000
0.15757,5.77000,5.66000,5.88000
0.15856,5.77000,5.67000,5.89000
0.15955,5.78000,5.67000,5.89000
0.16054,5.79000,5.68000,5.90000
0.16153,5.80000,5.69000,5.91000
0.16252,5.80000,5.69000,5.91000
0.16351,5.81000,5.70000,5.92000
0.16450,5.82000,5.71000,5.93000
0.16550,5.82000,5.71000,5.94000
0.16649,5.83000,5.72000,5.94000
0.16748,5.84000,5.73000,5.95000
0.16847,5.84000,5.73000,5.96000
0.16946,5.85000,5.74000,5.97000
0.17045,5.86000,5.75000,5.97000
0.17144,5.86000,5.75000,5.98000
0.17243,5.87000,5.76000,5.99000
0.17342,5.88000,5.77000,6.00000
0.17441,5.89000,5.77000,6.00000
0.17541,5.89000,5.78000,6.01000
0.17640,5.90000,5.79000,6.02000
0.17739,5.91000,5.79000,6.03000
0.17838,5.91000,5.80000,6.03000
0.17937,5.92000,5.81000,6.04000
0.18036,5.93000,5.81000,6.05000
0.18135,5.94000,5.82000,6.06000
0.18234,5.94000,5.83000,6.06000
0.18333,5.95000,5.83000,6.07000
0.18432,5.96000,5.84000,6.08000
0.18532,5.96000,5.85000,6.09000
0.18631,5.97000,5.85000,6.10000
0.18730,5.98000,5.86000,6.10000
0.18829,5.99000,5.87000,6.11000
0.18928,5.99000,5.87000,6.12000
0.19027,6.00000,5.88000,6.13000
0.19126,6.01000,5.89000,6.13000
0.19225,6.02000,5.89000,6.14000
0.19324,6.02000,5.90000,6.15000
0.19423,6.03000,5.91000,6.16000
0.19523,6.04000,5.91000,6.17000
0.19622,6.04000,5.92000,6.17000
0.19721,6.05000,5.93000,6.18000
0.19820,6.06000,5.94000,6.19000
0.19919,6.07000,5.94000,6.20000
0.20018,6.07000,5.95000,6.21000
0.20117,6.08000,5.96000,6.21000
0.20216,6.09000,5.96000,6.22000
0.20315,6.10000,5.97000,6.23000
0.20414,6.11000,5.98000,6.24000
0.20514,6.11000,5.98000,6.25000
0.20613,6.12000,5.99000,6.25000
0.20712,6.13000,6.00000,6.26000
0.20811,6.14000,6.01000,6.27000
0.20910,6.14000,6.01000,6.28000
0.21009,6.15000,6.02000,6.29000
0.21108,6.16000,6.03000,6.30000
0.21207,6.17000,6.04000,6.30000
0.21306,6.17000,6.04000,6.31000
0.21405,6.18000,6.05000,6.32000
0.21505,6.19000,6.06000,6.33000
0.21604,6.20000,6.06000,6.34000
0.21703,6.21000,6.07000,6.34000
0.21802,6.21000,6.08000,6.35000
0.21901,6.22000,6.09000,6.36000
0.22000,6.23000,6.09000,6.37000
0.22099,6.24000,6.10000,6.38000
0.22198,6.24000,6.11000,6.39000
0.22297,6.25000,6.12000,6.40000
0.22396,6.26000,6.12000,6.40000
0.22495,6.27000,6.13000,6.41000
0.22595,6.28000,6.14000,6.42000
0.22694,6.28000,6.15000,6.43000
0.22793,6.29000,6.15000,6.44000
0.22892,6.30000,6.16000,6.45000
0.22991,6.31000,6.17000,6.45000
0.23090,6.32000,6.18000,6.46000
0.23189,6.33000,6.18000,6.47000
0.23288,6.33000,6.19000,6.48000
0.23387,6.34000,6.20000,6.49000
0.23486,6.35000,6.21000,6.50000
0.23586,6.36000,6.22000,6.51000
0.23685,6.37000,6.22000,6.52000
0.23784,6.37000,6.23000,6.52000
0.23883,6.38000,6.24000,6.53000
0.23982,6.39000,6.25000,6.54000
0.24081,6.40000,6.25000,6.55000
0.24180,6.41000,6.26000,6.56000
0.24279,6.42000,6.27000,6.57000
0.24378,6.42000,6.28000,6.58000
0.24477,6.43000,6.29000,6.59000
0.24577,6.44000,6.29000,6.60000
0.24676,6.45000,6.30000,6.60000
0.24775,6.46000,6.31000,6.61000
0.24874,6.47000,6.32000,6.62000
0.24973,6.48000,6.33000,6.63000
0.25072,6.48000,6.33000,6.64000
0.25171,6.49000,6.34000,6.65000
0.25270,6.50000,6.35000,6.66000
0.25369,6.51000,6.36000,6.67000
0.25468,6.52000,6.37000,6.68000
0.25568,6.53000,6.37000,6.69000
0.25667,6.54000,6.38000,6.70000
0.25766,6.54000,6.39000,6.70000
0.25865,6.55000,6.40000,6.71000
0.25964,6.56000,6.41000,6.72000
0.26063,6.57000,6.42000,6.73000
0.26162,6.58000,6.42000,6.74000
0.26261,6.59000,6.43000,6.75000
0.26360,6.60000,6.44000,6.76000
0.26459,6.61000,6.45000,6.77000
0.26559,6.62000,6.46000,6.78000
0.26658,6.62000,6.47000,6.79000
0.26757,6.63000,6.47000,6.80000
0.26856,6.64000,6.48000,6.81000
0.26955,6.65000,6.49000,6.82000
0.27054,6.66000,6.50000,6.83000
0.27153,6.67000,6.51000,6.84000
0.27252,6.68000,6.52000,6.85000
0.27351,6.69000,6.53000,6.86000
0.27450,6.70000,6.53000,6.87000
0.27550,6.71000,6.54000,6.88000
0.27649,6.72000,6.55000,6.88000
0.27748,6.72000,6.56000,6.89000
0.27847,6.73000,6.57000,6.90000
0.27946,6.74000,6.58000,6.91000
0.28045,6.75000,6.59000,6.92000
0.28144,6.76000,6.60000,6.93000
0.28243,6.77000,6.60000,6.94000
0.28342,6.78000,6.61000,6.95000
0.28441,6.79000,6.62000,6.96000
0.28541,6.80000,6.63000,6.97000
0.28640,6.81000,6.64000,6.98000
0.28739,6.82000,6.65000,6.99000
0.28838,6.83000,6.66000,7.00000
0.28937,6.84000,6.67000,7.01000
0.29036,6.85000,6.68000,7.02000
0.29135,6.86000,6.68000,7.03000
0.29234,6.87000,6.69000,7.04000
0.29333,6.88000,6.70000,7.05000
0.29432,6.88000,6.71000,7.06000
0.29532,6.89000,6.72000,7.07000
0.29631,6.90000,6.73000,7.08000
0.29730,6.91000,6.74000,7.10000
0.29829,6.92000,6.75000,7.11000
0.29928,6.93000,6.76000,7.12000
0.30027,6.94000,6.77000,7.13000
0.30126,6.95000,6.78000,7.14000
0.30225,6.96000,6.79000,7.15000
0.30324,6.97000,6.80000,7.16000
0.30423,6.98000,6.80000,7.17000
0.30523,6.99000,6.81000,7.18000
0.30622,7.00000,6.82000,7.19000
0.30721,7.01000,6.83000,7.20000
0.30820,7.02000,6.84000,7.21000
0.30919,7.03000,6.85000,7.22000
0.31018,7.04000,6.86000,7.23000
0.31117,7.05000,6.87000,7.24000
0.31216,7.06000,6.88000,7.25000
0.31315,7.07000,6.89000,7.26000
0.31414,7.08000,6.90000,7.27000
0.31514,7.09000,6.91000,7.29000
0.31613,7.10000,6.92000,7.30000
0.31712,7.11000,6.93000,7.31000
0.31811,7.12000,6.94000,7.32000
0.31910,7.14000,6.95000,7.33000
0.32009,7.15000,6.96000,7.34000
0.32108,7.16000,6.97000,7.35000
0.32207,7.17000,6.98000,7.36000
0.32306,7.18000,6.99000,7.37000
0.32405,7.19000,7.00000,7.38000
0.32505,7.20000,7.01000,7.40000
0.32604,7.21000,7.02000,7.41000
0.32703,7.22000,7.03000,7.42000
0.32802,7.23000,7.04000,7.43000
0.32901,7.24000,7.05000,7.44000
0.33000,7.25000,7.06000,7.45000
0.33099,7.26000,7.07000,7.46000
0.33198,7.27000,7.08000,7.47000
0.33297,7.28000,7.09000,7.49000
0.33396,7.29000,7.10000,7.50000
0.33495,7.31000,7.11000,7.51000
0.33595,7.32000,7.12000,7.52000
0.33694,7.33000,7.13000,7.53000
0.33793,7.34000,7.14000,7.54000
0.33892,7.35000,7.15000,7.55000
0.33991,7.36000,7.16000,7.57000
0.34090,7.37000,7.17000,7.58000
0.34189,7.38000,7.18000,7.59000
0.34288,7.39000,7.19000,7.60000
0.34387,7.40000,7.20000,7.61000
0.34486,7.42000,7.21000,7.62000
0.34586,7.43000,7.22000,7.64000
0.34685,7.44000,7.24000,7.65000
0.34784,7.45000,7.25000,7.66000
0.34883,7.46000,7.26000,7.67000
0.34982,7.47000,7.27000,7.68000
0.35081,7.48000,7.28000,7.70000
0.35180,7.49000,7.29000,7.71000
0.35279,7.51000,7.30000,7.72000
0.35378,7.52000,7.31000,7.73000
0.35477,7.53000,7.32000,7.74000
0.35577,7.54000,7.33000,7.76000
0.35676,7.55000,7.34000,7.77000
0.35775,7.56000,7.35000,7.78000
0.35874,7.58000,7.37000,7.79000
0.35973,7.59000,7.38000,7.81000
0.36072,7.60000,7.39000,7.82000
0.36171,7.61000,7.40000,7.83000
0.36270,7.62000,7.41000,7.84000
0.36369,7.63000,7.42000,7.86000
0.36468,7.65000,7.43000,7.87000
0.36568,7.66000,7.44000,7.88000
0.36667,7.67000,7.46000,7.89000
0.36766,7.68000,7.47000,7.91000
0.36865,7.69000,7.48000,7.92000
0.36964,7.71000,7.49000,7.93000
0.37063,7.72000,7.50000,7.94000
0.37162,7.73000,7.51000,7.96000
0.37261,7.74000,7.52000,7.97000
0.37360,7.76000,7.54000,7.98000
0.37459,7.77000,7.55000,8.00000
0.37559,7.78000,7.56000,8.01000
0.37658,7.79000,7.57000,8.02000
0.37757,7.80000,7.58000,8.04000
0.37856,7.82000,7.59000,8.05000
0.37955,7.83000,7.61000,8.06000
0.38054,7.84000,7.62000,8.07000
0.38153,7.85000,7.63000,8.09000
0.38252,7.87000,7.64000,8.10000
0.38351,7.88000,7.65000,8.11000
0.38450,7.89000,7.67000,8.13000
0.38550,7.91000,7.68000,8.14000
0.38649,7.92000,7.69000,8.15000
0.38748,7.93000,7.70000,8.17000
0.38847,7.94000,7.71000,8.18000
0.38946,7.96000,7.73000,8.20000
0.39045,7.97000,7.74000,8.21000
0.39144,7.98000,7.75000,8.22000
0.39243,8.00000,7.76000,8.24000
0.39342,8.01000,7.78000,8.25000
0.39441,8.02000,7.79000,8.26000
0.39541,8.04000,7.80000,8.28000
0.39640,8.05000,7.81000,8.29000
0.39739,8.06000,7.83000,8.31000
0.39838,8.07000,7.84000,8.32000
0.39937,8.09000,7.85000,8.33000
0.40036,8.10000,7.86000,8.35000
0.40135,8.11000,7.88000,8.36000
0.40234,8.13000,7.89000,8.38000
0.40333,8.14000,7.90000,8.39000
0.40432,8.16000,7.91000,8.40000
0.40532,8.17000,7.93000,8.42000
0.40631,8.18000,7.94000,8.43000
0.40730,8.20000,7.95000,8.45000
0.40829,8.21000,7.97000,8.46000
0.40928,8.22000,7.98000,8.48000
0.41027,8.24000,7.99000,8.49000
0.41126,8.25000,8.01000,8.51000
0.41225,8.27000,8.02000,8.52000
0.41324,8.28000,8.03000,8.53000
0.41423,8.29000,8.05000,8.55000
0.41523,8.31000,8.06000,8.56000
0.41622,8.32000,8.07000,8.58000
0.41721,8.34000,8.09000,8.59000
0.41820,8.35000,8.10000,8.61000
0.41919,8.36000,8.11000,8.62000
0.42018,8.38000,8.13000,8.64000
0.42117,8.39000,8.14000,8.65000
0.42216,8.41000,8.15000,8.67000
0.42315,8.42000,8.17000,8.68000
0.42414,8.44000,8.18000,8.70000
0.42514,8.45000,8.19000,8.71000
0.42613,8.46000,8.21000,8.73000
0.42712,8.48000,8.22000,8.75000
0.42811,8.49000,8.24000,8.76000
0.42910,8.51000,8.25000,8.78000
0.43009,8.52000,8.26000,8.79000
0.43108,8.54000,8.28000,8.81000
0.43207,8.55000,8.29000,8.82000
0.43306,8.57000,8.31000,8.84000
0.43405,8.58000,8.32000,8.85000
0.43505,8.60000,8.34000,8.87000
0.43604,8.61000,8.35000,8.89000
0.43703,8.63000,8.36000,8.90000
0.43802,8.64000,8.38000,8.92000
0.43901,8.66000,8.39000,8.93000
0.44000,8.67000,8.41000,8.95000
0.44099,8.69000,8.42000,8.97000
0.44198,8.71000,8.44000,8.98000
0.44297,8.72000,8.45000,9.00000
0.44396,8.74000,8.47000,9.02000
0.44495,8.75000,8.48000,9.03000
0.44595,8.77000,8.50000,9.05000
0.44694,8.78000,8.51000,9.07000
0.44793,8.80000,8.53000,9.08000
0.44892,8.81000,8.54000,9.10000
0.44991,8.83000,8.56000,9.12000
0.45090,8.85000,8.57000,9.13000
0.45189,8.86000,8.59000,9.15000
0.45288,8.88000,8.60000,9.17000
0.45387,8.89000,8.62000,9.18000
0.45486,8.91000,8.63000,9.20000
0.45586,8.93000,8.65000,9.22000
0.45685,8.94000,8.66000,9.23000
0.45784,8.96000,8.68000,9.25000
0.45883,8.98000,8.69000,9.27000
0.45982,8.99000,8.71000,9.29000
0.46081,9.01000,8.73000,9.30000
0.46180,9.03000,8.74000,9.32000
0.46279,9.04000,8.76000,9.34000
0.46378,9.06000,8.77000,9.36000
0.46477,9.08000,8.79000,9.37000
0.46577,9.09000,8.80000,9.39000
0.46676,9.11000,8.82000,9.41000
0.46775,9.13000,8.84000,9.43000
0.46874,9.14000,8.85000,9.44000
0.46973,9.16000,8.87000,9.46000
0.47072,9.18000,8.89000,9.48000
0.47171,9.20000,8.90000,9.50000
0.47270,9.21000,8.92000,9.52000
0.47369,9.23000,8.93000,9.53000
0.47468,9.25000,8.95000,9.55000
0.47568,9.26000,8.97000,9.57000
0.47667,9.28000,8.98000,9.59000
0.47766,9.30000,9.00000,9.61000
0.47865,9.32000,9.02000,9.63000
0.47964,9.34000,9.04000,9.65000
0.48063,9.35000,9.05000,9.66000
0.48162,9.37000,9.07000,9.68000
0.48261,9.39000,9.09000,9.70000
0.48360,9.41000,9.10000,9.72000
0.48459,9.42000,9.12000,9.74000
0.48559,9.44000,9.14000,9.76000
0.48658,9.46000,9.15000,9.78000
0.48757,9.48000,9.17000,9.80000
0.48856,9.50000,9.19000,9.82000
0.48955,9.52000,9.21000,9.84000
0.49054,9.53000,9.22000,9.86000
0.49153,9.55000,9.24000,9.87000
0.49252,9.57000,9.26000,9.89000
0.49351,9.59000,9.28000,9.91000
0.49450,9.61000,9.30000,9.93000
0.49550,9.63000,9.31000,9.95000
0.49649,9.65000,9.33000,9.97000
0.49748,9.67000,9.35000,9.99000
0.49847,9.69000,9.37000,10.01000
0.49946,9.70000,9.39000,10.03000
0.50045,9.72000,9.40000,10.05000
0.50144,9.74000,9.42000,10.07000
0.50243,9.76000,9.44000,10.09000
0.50342,9.78000,9.46000,10.11000
0.50441,9.80000,9.48000,10.14000
0.50541,9.82000,9.50000,10.16000
0.50640,9.84000,9.52000,10.18000
0.50739,9.86000,9.53000,10.20000
0.50838,9.88000,9.55000,10.22000
0.50937,9.90000,9.57000,10.24000
0.51036,9.92000,9.59000,10.26000
0.51135,9.94000,9.61000,10.28000
0.51234,9.96000,9.63000,10.30000
0.51333,9.98000,9.65000,10.32000
0.51432,10.00000,9.67000,10.35000
0.51532,10.02000,9.69000,10.37000
0.51631,10.04000,9.71000,10.39000
0.51730,10.06000,9.73000,10.41000
0.51829,10.08000,9.75000,10.43000
0.51928,10.10000,9.77000,10.45000
0.52027,10.13000,9.79000,10.48000
0.52126,10.15000,9.81000,10.50000
0.52225,10.17000,9.83000,10.52000
0.52324,10.19000,9.85000,10.54000
0.52423,10.21000,9.87000,10.56000
0.52523,10.23000,9.89000,10.59000
0.52622,10.25000,9.91000,10.61000
0.52721,10.27000,9.93000,10.63000
0.52820,10.30000,9.95000,10.65000
0.52919,10.32000,9.97000,10.68000
0.53018,10.34000,9.99000,10.70000
0.53117,10.36000,10.01000,10.72000
0.53216,10.38000,10.03000,10.75000
0.53315,10.40000,10.05000,10.77000
0.53414,10.43000,10.07000,10.79000
0.53514,10.45000,10.09000,10.82000
0.53613,10.47000,10.12000,10.84000
0.53712,10.49000,10.14000,10.86000
0.53811,10.52000,10.16000,10.89000
0.53910,10.54000,10.18000,10.91000
0.54009,10.56000,10.20000,10.93000
0.54108,10.58000,10.22000,10.96000
0.54207,10.61000,10.24000,10.98000
0.54306,10.63000,10.27000,11.01000
0.54405,10.65000,10.29000,11.03000
0.54505,10.68000,10.31000,11.05000
0.54604,10.70000,10.33000,11.08000
0.54703,10.72000,10.35000,11.10000
0.54802,10.75000,10.38000,11.13000
0.54901,10.77000,10.40000,11.15000
0.55000,10.79000,10.42000,11.18000
0.55099,10.82000,10.45000,11.20000
0.55198,10.84000,10.47000,11.23000
0.55297,10.87000,10.49000,11.25000
0.55396,10.89000,10.51000,11.28000
0.55495,10.91000,10.54000,11.30000
0.55595,10.94000,10.56000,11.33000
0.55694,10.96000,10.58000,11.36000
0.55793,10.99000,10.61000,11.38000
0.55892,11.01000,10.63000,11.41000
0.55991,11.04000,10.65000,11.43000
0.56090,11.06000,10.68000,11.46000
0.56189,11.09000,10.70000,11.49000
0.56288,11.11000,10.72000,11.51000
0.56387,11.14000,10.75000,11.54000
0.56486,11.16000,10.77000,11.57000
0.56586,11.19000,10.80000,11.59000
0.56685,11.21000,10.82000,11.62000
0.56784,11.24000,10.85000,11.65000
0.56883,11.27000,10.87000,11.67000
0.56982,11.29000,10.90000,11.70000
0.57081,11.32000,10.92000,11.73000
0.57180,11.34000,10.95000,11.75000
0.57279,11.37000,10.97000,11.78000
0.57378,11.40000,11.00000,11.81000
0.57477,11.42000,11.02000,11.84000
0.57577,11.45000,11.05000,11.87000
0.57676,11.48000,11.07000,11.89000
0.57775,11.50000,11.10000,11.92000
0.57874,11.53000,11.12000,11.95000
0.57973,11.56000,11.15000,11.98000
0.58072,11.58000,11.17000,12.01000
0.58171,11.61000,11.20000,12.04000
0.58270,11.64000,11.23000,12.07000
0.58369,11.67000,11.25000,12.09000
0.58468,11.70000,11.28000,12.12000
0.58568,11.72000,11.31000,12.15000
0.58667,11.75000,11.33000,12.18000
0.58766,11.78000,11.36000,12.21000
0.58865,11.81000,11.39000,12.24000
0.58964,11.84000,11.41000,12.27000
0.59063,11.86000,11.44000,12.30000
0.59162,11.89000,11.47000,12.33000
0.59261,11.92000,11.50000,12.36000
0.59360,11.95000,11.52000,12.39000
0.59459,11.98000,11.55000,12.42000
0.59559,12.01000,11.58000,12.45000
0.59658,12.04000,11.61000,12.49000
0.59757,12.07000,11.64000,12.52000
0.59856,12.10000,11.66000,12.55000
0.59955,12.13000,11.69000,12.58000
0.60054,12.16000,11.72000,12.61000
0.60153,12.19000,11.75000,12.64000
0.60252,12.22000,11.78000,12.67000
0.60351,12.25000,11.81000,12.71000
0.60450,12.28000,11.84000,12.74000
0.60550,12.31000,11.87000,12.77000
0.60649,12.34000,11.90000,12.80000
0.60748,12.37000,11.93000,12.84000
0.60847,12.41000,11.96000,12.87000
0.60946,12.44000,11.99000,12.90000
0.61045,12.47000,12.02000,12.94000
0.61144,12.50000,12.05000,12.97000
0.61243,12.53000,12.08000,13.00000
0.61342,12.56000,12.11000,13.04000
0.61441,12.60000,12.14000,13.07000
0.61541,12.63000,12.17000,13.10000
0.61640,12.66000,12.20000,13.14000
0.61739,12.69000,12.23000,13.17000
0.61838,12.73000,12.26000,13.21000
0.61937,12.76000,12.29000,13.24000
0.62036,12.79000,12.33000,13.28000
0.62135,12.83000,12.36000,13.31000
0.62234,12.86000,12.39000,13.35000
0.62333,12.89000,12.42000,13.38000
0.62432,12.93000,12.45000,13.42000
0.62532,12.96000,12.49000,13.45000
0.62631,13.00000,12.52000,13.49000
0.62730,13.03000,12.55000,13.53000
0.62829,13.07000,12.59000,13.56000
0.62928,13.10000,12.62000,13.60000
0.63027,13.14000,12.65000,13.64000
0.63126,13.17000,12.69000,13.67000
0.63225,13.21000,12.72000,13.71000
0.63324,13.24000,12.75000,13.75000
0.63423,13.28000,12.79000,13.79000
0.63523,13.31000,12.82000,13.82000
0.63622,13.35000,12.86000,13.86000
0.63721,13.39000,12.89000,13.90000
0.63820,13.42000,12.93000,13.94000
0.63919,13.46000,12.96000,13.98000
0.64018,13.50000,13.00000,14.02000
0.64117,13.54000,13.03000,14.06000
0.64216,13.57000,13.07000,14.09000
0.64315,13.61000,13.10000,14.13000
0.64414,13.65000,13.14000,14.17000
0.64514,13.69000,13.18000,14.21000
0.64613,13.72000,13.21000,14.25000
0.64712,13.76000,13.25000,14.29000
0.64811,13.80000,13.29000,14.34000
0.64910,13.84000,13.32000,14.38000
0.65009,13.88000,13.36000,14.42000
0.65108,13.92000,13.40000,14.46000
0.65207,13.96000,13.44000,14.50000
0.65306,14.00000,13.47000,14.54000
0.65405,14.04000,13.51000,14.58000
0.65505,14.08000,13.55000,14.63000
0.65604,14.12000,13.59000,14.67000
0.65703,14.16000,13.63000,14.71000
0.65802,14.20000,13.67000,14.75000
0.65901,14.24000,13.71000,14.80000
0.66000,14.28000,13.75000,14.84000
0.66099,14.33000,13.79000,14.89000
0.66198,14.37000,13.83000,14.93000
0.66297,14.41000,13.87000,14.97000
0.66396,14.45000,13.91000,15.02000
0.66495,14.50000,13.95000,15.06000
0.66595,14.54000,13.99000,15.11000
0.66694,14.58000,14.03000,15.15000
0.66793,14.63000,14.07000,15.20000
0.66892,14.67000,14.11000,15.24000
0.66991,14.71000,14.15000,15.29000
0.67090,14.76000,14.20000,15.34000
0.67189,14.80000,14.24000,15.38000
0.67288,14.85000,14.28000,15.43000
0.67387,14.89000,14.32000,15.48000
0.67486,14.94000,14.37000,15.53000
0.67586,14.98000,14.41000,15.57000
0.67685,15.03000,14.45000,15.62000
0.67784,15.08000,14.50000,15.67000
0.67883,15.12000,14.54000,15.72000
0.67982,15.17000,14.59000,15.77000
0.68081,15.22000,14.63000,15.82000
0.68180,15.26000,14.68000,15.87000
0.68279,15.31000,14.72000,15.92000
0.68378,15.36000,14.77000,15.97000
0.68477,15.41000,14.81000,16.02000
0.68577,15.46000,14.86000,16.07000
0.68676,15.50000,14.91000,16.12000
0.68775,15.55000,14.95000,16.17000
0.68874,15.60000,15.00000,16.22000
0.68973,15.65000,15.05000,16.28000
0.69072,15.70000,15.10000,16.33000
0.69171,15.75000,15.15000,16.38000
0.69270,15.80000,15.19000,16.44000
0.69369,15.86000,15.24000,16.49000
0.69468,15.91000,15.29000,16.54000
0.69568,15.96000,15.34000,16.60000
0.69667,16.01000,15.39000,16.65000
0.69766,16.06000,15.44000,16.71000
0.69865,16.12000,15.49000,16.76000
0.69964,16.17000,15.54000,16.82000
0.70063,16.22000,15.59000,16.87000
0.70162,16.28000,15.64000,16.93000
0.70261,16.33000,15.70000,16.99000
0.70360,16.39000,15.75000,17.04000
0.70459,16.44000,15.80000,17.10000
0.70559,16.50000,15.85000,17.16000
0.70658,16.55000,15.91000,17.22000
0.70757,16.61000,15.96000,17.28000
0.70856,16.66000,16.01000,17.34000
0.70955,16.72000,16.07000,17.40000
0.71054,16.78000,16.12000,17.46000
0.71153,16.84000,16.18000,17.52000
0.71252,16.89000,16.23000,17.58000
0.71351,16.95000,16.29000,17.64000
0.71450,17.01000,16.34000,17.70000
0.71550,17.07000,16.40000,17.76000
0.71649,17.13000,16.46000,17.83000
0.71748,17.19000,16.51000,17.89000
0.71847,17.25000,16.57000,17.95000
0.71946,17.31000,16.63000,18.02000
0.72045,17.37000,16.69000,18.08000
0.72144,17.43000,16.75000,18.14000
0.72243,17.50000,16.81000,18.21000
0.72342,17.56000,16.87000,18.28000
0.72441,17.62000,16.93000,18.34000
0.72541,17.69000,16.99000,18.41000
0.72640,17.75000,17.05000,18.48000
0.72739,17.81000,17.11000,18.54000
0.72838,17.88000,17.17000,18.61000
0.72937,17.95000,17.23000,18.68000
0.73036,18.01000,17.30000,18.75000
0.73135,18.08000,17.36000,18.82000
0.73234,18.14000,17.42000,18.89000
0.73333,18.21000,17.49000,18.96000
0.73432,18.28000,17.55000,19.03000
0.73532,18.35000,17.62000,19.10000
0.73631,18.42000,17.68000,19.18000
0.73730,18.49000,17.75000,19.25000
0.73829,18.56000,17.82000,19.32000
0.73928,18.63000,17.88000,19.40000
0.74027,18.70000,17.95000,19.47000
0.74126,18.77000,18.02000,19.54000
0.74225,18.84000,18.09000,19.62000
0.74324,18.91000,18.16000,19.70000
0.74423,18.99000,18.23000,19.77000
0.74523,19.06000,18.30000,19.85000
0.74622,19.14000,18.37000,19.93000
0.74721,19.21000,18.44000,20.01000
0.74820,19.29000,18.51000,20.09000
0.74919,19.36000,18.58000,20.17000
0.75018,19.44000,18.66000,20.25000
0.75117,19.52000,18.73000,20.33000
0.75216,19.60000,18.81000,20.41000
0.75315,19.67000,18.88000,20.49000
0.75414,19.75000,18.96000,20.58000
0.75514,19.83000,19.03000,20.66000
0.75613,19.91000,19.11000,20.74000
0.75712,19.99000,19.19000,20.83000
0.75811,20.08000,19.26000,20.91000
0.75910,20.16000,19.34000,21.00000
0.76009,20.24000,19.42000,21.09000
0.76108,20.33000,19.50000,21.18000
0.76207,20.41000,19.58000,21.27000
0.76306,20.50000,19.66000,21.36000
0.76405,20.58000,19.75000,21.45000
0.76505,20.67000,19.83000,21.54000
0.76604,20.76000,19.91000,21.63000
0.76703,20.85000,20.00000,21.72000
0.76802,20.93000,20.08000,21.81000
0.76901,21.02000,20.17000,21.91000
0.77000,21.11000,20.25000,22.00000
0.77099,21.21000,20.34000,22.10000
0.77198,21.30000,20.43000,22.20000
0.77297,21.39000,20.52000,22.29000
0.77396,21.48000,20.61000,22.39000
0.77495,21.58000,20.70000,22.49000
0.77595,21.67000,20.79000,22.59000
0.77694,21.77000,20.88000,22.69000
0.77793,21.87000,20.97000,22.79000
0.77892,21.97000,21.07000,22.90000
0.77991,22.06000,21.16000,23.00000
0.78090,22.16000,21.25000,23.10000
0.78189,22.27000,21.35000,23.21000
0.78288,22.37000,21.45000,23.32000
0.78387,22.47000,21.55000,23.42000
0.78486,22.57000,21.64000,23.53000
0.78586,22.68000,21.74000,23.64000
0.78685,22.78000,21.84000,23.75000
0.78784,22.89000,21.95000,23.86000
0.78883,23.00000,22.05000,23.98000
0.78982,23.11000,22.15000,24.09000
0.79081,23.21000,22.26000,24.20000
0.79180,23.33000,22.36000,24.32000
0.79279,23.44000,22.47000,24.44000
0.79378,23.55000,22.57000,24.56000
0.79477,23.66000,22.68000,24.67000
0.79577,23.78000,22.79000,24.79000
0.79676,23.89000,22.90000,24.92000
0.79775,24.01000,23.01000,25.04000
0.79874,24.13000,23.13000,25.16000
0.79973,24.25000,23.24000,25.29000
0.80072,24.37000,23.36000,25.41000
0.80171,24.49000,23.47000,25.54000
0.80270,24.61000,23.59000,25.67000
0.80369,24.74000,23.71000,25.80000
0.80468,24.86000,23.83000,25.93000
0.80568,24.99000,23.95000,26.07000
0.80667,25.12000,24.07000,26.20000
0.80766,25.25000,24.19000,26.34000
0.80865,25.38000,24.32000,26.47000
0.80964,25.51000,24.44000,26.61000
0.81063,25.64000,24.57000,26.75000
0.81162,25.78000,24.70000,26.89000
0.81261,25.92000,24.83000,27.04000
0.81360,26.05000,24.96000,27.18000
0.81459,26.19000,25.09000,27.33000
0.81559,26.33000,25.23000,27.47000
0.81658,26.47000,25.36000,27.62000
0.81757,26.62000,25.50000,27.77000
0.81856,26.76000,25.64000,27.93000
0.81955,26.91000,25.78000,28.08000
0.82054,27.06000,25.92000,28.24000
0.82153,27.21000,26.06000,28.39000
0.82252,27.36000,26.21000,28.55000
0.82351,27.52000,26.36000,28.71000
0.82450,27.67000,26.50000,28.88000
0.82550,27.83000,26.65000,29.04000
0.82649,27.99000,26.80000,29.21000
0.82748,28.15000,26.96000,29.38000
0.82847,28.31000,27.11000,29.55000
0.82946,28.47000,27.27000,29.72000
0.83045,28.64000,27.43000,29.89000
0.83144,28.81000,27.59000,30.07000
0.83243,28.98000,27.75000,30.25000
0.83342,29.15000,27.92000,30.43000
0.83441,29.33000,28.08000,30.61000
0.83541,29.50000,28.25000,30.80000
0.83640,29.68000,28.42000,30.98000
0.83739,29.86000,28.59000,31.17000
0.83838,30.05000,28.77000,31.37000
0.83937,30.23000,28.94000,31.56000
0.84036,30.42000,29.12000,31.76000
0.84135,30.61000,29.30000,31.96000
0.84234,30.80000,29.49000,32.16000
0.84333,31.00000,29.67000,32.36000
0.84432,31.19000,29.86000,32.57000
0.84532,31.39000,30.05000,32.78000
0.84631,31.60000,30.24000,32.99000
0.84730,31.80000,30.44000,33.20000
0.84829,32.01000,30.64000,33.42000
0.84928,32.22000,30.84000,33.64000
0.85027,32.43000,31.04000,33.87000
0.85126,32.65000,31.25000,34.09000
0.85225,32.87000,31.46000,34.32000
0.85324,33.09000,31.67000,34.55000
0.85423,33.31000,31.88000,34.79000
0.85523,33.54000,32.10000,35.03000
0.85622,33.77000,32.32000,35.27000
0.85721,34.01000,32.54000,35.52000
0.85820,34.24000,32.77000,35.77000
0.85919,34.49000,33.00000,36.02000
0.86018,34.73000,33.23000,36.27000
0.86117,34.98000,33.47000,36.53000
0.86216,35.23000,33.71000,36.80000
0.86315,35.48000,33.95000,37.07000
0.86414,35.74000,34.20000,37.34000
0.86514,36.01000,34.45000,37.61000
0.86613,36.27000,34.70000,37.89000
0.86712,36.54000,34.96000,38.17000
0.86811,36.82000,35.22000,38.46000
0.86910,37.10000,35.49000,38.75000
0.87009,37.38000,35.76000,39.05000
0.87108,37.67000,36.03000,39.35000
0.87207,37.96000,36.31000,39.66000
0.87306,38.25000,36.59000,39.97000
0.87405,38.56000,36.88000,40.28000
0.87505,38.86000,37.17000,40.60000
0.87604,39.17000,37.47000,40.93000
0.87703,39.49000,37.77000,41.26000
0.87802,39.81000,38.07000,41.60000
0.87901,40.13000,38.39000,41.94000
0.88000,40.47000,38.70000,42.29000
0.88099,40.80000,39.02000,42.64000
0.88198,41.14000,39.35000,43.00000
0.88297,41.49000,39.68000,43.36000
0.88396,41.85000,40.02000,43.73000
0.88495,42.21000,40.36000,44.11000
0.88595,42.57000,40.71000,44.50000
0.88694,42.95000,41.07000,44.89000
0.88793,43.33000,41.43000,45.29000
0.88892,43.71000,41.80000,45.69000
0.88991,44.11000,42.17000,46.10000
0.89090,44.51000,42.56000,46.52000
0.89189,44.92000,42.95000,46.95000
0.89288,45.33000,43.34000,47.39000
0.89387,45.75000,43.74000,47.83000
0.89486,46.19000,44.16000,48.28000
0.89586,46.63000,44.57000,48.74000
0.89685,47.07000,45.00000,49.21000
0.89784,47.53000,45.44000,49.69000
0.89883,48.00000,45.88000,50.18000
0.89982,48.47000,46.33000,50.68000
0.90081,48.95000,46.80000,51.18000
0.90180,49.45000,47.27000,51.70000
0.90279,49.95000,47.75000,52.23000
0.90378,50.47000,48.24000,52.77000
0.90477,50.99000,48.74000,53.32000
0.90577,51.53000,49.25000,53.88000
0.90676,52.08000,49.77000,54.45000
0.90775,52.64000,50.30000,55.04000
0.90874,53.21000,50.85000,55.64000
0.90973,53.79000,51.41000,56.25000
0.91072,54.39000,51.98000,56.88000
0.91171,55.00000,52.56000,57.52000
0.91270,55.62000,53.15000,58.17000
0.91369,56.26000,53.76000,58.84000
0.91468,56.91000,54.39000,59.53000
0.91568,57.58000,55.02000,60.23000
0.91667,58.27000,55.68000,60.94000
0.91766,58.97000,56.34000,61.68000
0.91865,59.69000,57.03000,62.43000
0.91964,60.42000,57.73000,63.20000
0.92063,61.18000,58.45000,63.99000
0.92162,61.95000,59.19000,64.80000
0.92261,62.74000,59.94000,65.64000
0.92360,63.56000,60.72000,66.49000
0.92459,64.39000,61.52000,67.36000
0.92559,65.25000,62.33000,68.26000
0.92658,66.13000,63.17000,69.19000
0.92757,67.04000,64.04000,70.13000
0.92856,67.97000,64.92000,71.11000
0.92955,68.92000,65.83000,72.11000
0.93054,69.91000,66.77000,73.14000
0.93153,70.92000,67.74000,74.20000
0.93252,71.96000,68.73000,75.29000
0.93351,73.03000,69.75000,76.42000
0.93450,74.14000,70.81000,77.57000
0.93550,75.28000,71.89000,78.77000
0.93649,76.45000,73.01000,80.00000
0.93748,77.66000,74.17000,81.27000
0.93847,78.91000,75.36000,82.58000
0.93946,80.20000,76.59000,83.93000
0.94045,81.54000,77.86000,85.33000
0.94144,82.92000,79.18000,86.78000
0.94243,84.35000,80.54000,88.27000
0.94342,85.82000,81.95000,89.82000
0.94441,87.35000,83.41000,91.42000
0.94541,88.94000,84.92000,93.09000
0.94640,90.58000,86.49000,94.81000
0.94739,92.29000,88.11000,96.60000
0.94838,94.06000,89.80000,98.45000
0.94937,95.90000,91.56000,100.38000
0.95036,97.82000,93.38000,102.39000
0.95135,99.81000,95.28000,104.48000
0.95234,101.88000,97.26000,106.65000
0.95333,104.05000,99.33000,108.92000
0.95432,106.30000,101.48000,111.28000
0.95532,108.66000,103.73000,113.76000
0.95631,111.13000,106.08000,116.34000
0.95730,113.71000,108.54000,119.04000
0.95829,116.41000,111.11000,121.87000
0.95928,119.24000,113.81000,124.84000
0.96027,122.21000,116.65000,127.96000
0.96126,125.34000,119.63000,131.23000
0.96225,128.63000,122.77000,134.68000
0.96324,132.10000,126.07000,138.32000
0.96423,135.76000,129.56000,142.15000
0.96523,139.63000,133.25000,146.21000
0.96622,143.72000,137.16000,150.50000
0.96721,148.07000,141.30000,155.05000
0.96820,152.68000,145.70000,159.88000
0.96919,157.59000,150.38000,165.03000
0.97018,162.83000,155.37000,170.52000
0.97117,168.42000,160.71000,176.38000
0.97216,174.42000,166.43000,182.67000
0.97315,180.86000,172.57000,189.41000
0.97414,187.79000,179.18000,196.68000
0.97514,195.27000,186.31000,204.52000
0.97613,203.38000,194.04000,213.02000
0.97712,212.19000,202.44000,222.25000
0.97811,221.79000,211.60000,232.31000
0.97910,232.31000,221.62000,243.33000
0.98009,243.87000,232.65000,255.45000
0.98108,256.64000,244.83000,268.83000
0.98207,270.83000,258.36000,283.70000
0.98306,286.68000,273.47000,300.31000
0.98405,304.49000,290.45000,318.98000
0.98505,324.67000,309.69000,340.12000
0.98604,347.71000,331.66000,364.27000
0.98703,374.27000,356.99000,392.10000
0.98802,405.22000,386.50000,424.54000
0.98901,441.76000,421.34000,462.83000
0.99000,485.54000,463.09000,508.71000


==> data/latency_p_vqvae512.dat <==
0.00000,0.11000,0.11000,0.11000
0.00099,0.11000,0.11000,0.11000
0.00198,0.11000,0.11000,0.11000
0.00297,0.11000,0.11000,0.11000
0.00396,0.11000,0.11000,0.11000
0.00495,0.11000,0.11000,0.11000
0.00595,0.11000,0.11000,0.11000
0.00694,0.11000,0.11000,0.11000
0.00793,0.11000,0.11000,0.11000
0.00892,0.11000,0.11000,0.11000
0.00991,0.11000,0.11000,0.11000
0.01090,0.11000,0.11000,0.11000
0.01189,0.11000,0.11000,0.11000
0.01288,0.11000,0.11000,0.11000
0.01387,0.11000,0.11000,0.11000
0.01486,0.11000,0.11000,0.11000
0.01586,0.11000,0.11000,0.12000
0.01685,0.11000,0.11000,0.12000
0.01784,0.11000,0.11000,0.12000
0.01883,0.11000,0.11000,0.12000
0.01982,0.11000,0.11000,0.12000
0.02081,0.11000,0.11000,0.12000
0.02180,0.11000,0.11000,0.12000
0.02279,0.11000,0.11000,0.12000
0.02378,0.11000,0.11000,0.12000
0.02477,0.11000,0.11000,0.12000
0.02577,0.11000,0.11000,0.12000
0.02676,0.11000,0.11000,0.12000
0.02775,0.11000,0.11000,0.12000
0.02874,0.11000,0.11000,0.12000
0.02973,0.11000,0.11000,0.12000
0.03072,0.11000,0.11000,0.12000
0.03171,0.11000,0.11000,0.12000
0.03270,0.11000,0.11000,0.12000
0.03369,0.11000,0.11000,0.12000
0.03468,0.11000,0.11000,0.12000
0.03568,0.11000,0.11000,0.12000
0.03667,0.11000,0.11000,0.12000
0.03766,0.11000,0.11000,0.12000
0.03865,0.11000,0.11000,0.12000
0.03964,0.11000,0.11000,0.12000
0.04063,0.11000,0.11000,0.12000
0.04162,0.11000,0.11000,0.12000
0.04261,0.11000,0.11000,0.12000
0.04360,0.11000,0.11000,0.12000
0.04459,0.11000,0.11000,0.12000
0.04559,0.11000,0.11000,0.12000
0.04658,0.11000,0.11000,0.12000
0.04757,0.11000,0.11000,0.12000
0.04856,0.11000,0.11000,0.12000
0.04955,0.11000,0.11000,0.12000
0.05054,0.11000,0.11000,0.12000
0.05153,0.11000,0.11000,0.12000
0.05252,0.11000,0.11000,0.12000
0.05351,0.11000,0.11000,0.12000
0.05450,0.11000,0.11000,0.12000
0.05550,0.11000,0.11000,0.12000
0.05649,0.11000,0.11000,0.12000
0.05748,0.11000,0.11000,0.12000
0.05847,0.11000,0.11000,0.12000
0.05946,0.11000,0.11000,0.12000
0.06045,0.11000,0.11000,0.12000
0.06144,0.11000,0.11000,0.13000
0.06243,0.11000,0.11000,0.13000
0.06342,0.11000,0.11000,0.13000
0.06441,0.11000,0.11000,0.13000
0.06541,0.11000,0.11000,0.13000
0.06640,0.12000,0.11000,0.13000
0.06739,0.12000,0.11000,0.13000
0.06838,0.12000,0.11000,0.13000
0.06937,0.12000,0.11000,0.13000
0.07036,0.12000,0.11000,0.13000
0.07135,0.12000,0.11000,0.13000
0.07234,0.12000,0.11000,0.13000
0.07333,0.12000,0.11000,0.13000
0.07432,0.12000,0.11000,0.13000
0.07532,0.12000,0.11000,0.13000
0.07631,0.12000,0.11000,0.13000
0.07730,0.12000,0.11000,0.13000
0.07829,0.12000,0.11000,0.13000
0.07928,0.12000,0.11000,0.13000
0.08027,0.12000,0.11000,0.13000
0.08126,0.12000,0.11000,0.13000
0.08225,0.12000,0.11000,0.13000
0.08324,0.12000,0.11000,0.13000
0.08423,0.12000,0.11000,0.13000
0.08523,0.12000,0.11000,0.13000
0.08622,0.12000,0.11000,0.13000
0.08721,0.12000,0.11000,0.13000
0.08820,0.12000,0.11000,0.13000
0.08919,0.12000,0.11000,0.13000
0.09018,0.12000,0.11000,0.13000
0.09117,0.12000,0.11000,0.13000
0.09216,0.12000,0.11000,0.13000
0.09315,0.12000,0.11000,0.13000
0.09414,0.12000,0.11000,0.13000
0.09514,0.12000,0.11000,0.13000
0.09613,0.12000,0.11000,0.13000
0.09712,0.12000,0.11000,0.13000
0.09811,0.12000,0.11000,0.13000
0.09910,0.12000,0.11000,0.13000
0.10009,0.12000,0.11000,0.13000
0.10108,0.12000,0.11000,0.13000
0.10207,0.12000,0.11000,0.13000
0.10306,0.12000,0.11000,0.13000
0.10405,0.12000,0.11000,0.13000
0.10505,0.12000,0.11000,0.13000
0.10604,0.12000,0.11000,0.13000
0.10703,0.12000,0.11000,0.13000
0.10802,0.12000,0.11000,0.13000
0.10901,0.12000,0.11000,0.13000
0.11000,0.12000,0.11000,0.14000
0.11099,0.12000,0.11000,0.14000
0.11198,0.12000,0.11000,0.14000
0.11297,0.12000,0.11000,0.14000
0.11396,0.12000,0.11000,0.14000
0.11495,0.12000,0.11000,0.14000
0.11595,0.12000,0.11000,0.14000
0.11694,0.12000,0.11000,0.14000
0.11793,0.12000,0.11000,0.14000
0.11892,0.12000,0.11000,0.14000
0.11991,0.12000,0.11000,0.14000
0.12090,0.12000,0.11000,0.14000
0.12189,0.12000,0.11000,0.14000
0.12288,0.12000,0.11000,0.14000
0.12387,0.12000,0.11000,0.14000
0.12486,0.12000,0.11000,0.14000
0.12586,0.12000,0.11000,0.14000
0.12685,0.12000,0.11000,0.14000
0.12784,0.12000,0.11000,0.14000
0.12883,0.12000,0.11000,0.14000
0.12982,0.12000,0.11000,0.14000
0.13081,0.12000,0.11000,0.14000
0.13180,0.12000,0.11000,0.14000
0.13279,0.12000,0.11000,0.14000
0.13378,0.12000,0.11000,0.14000
0.13477,0.12000,0.11000,0.14000
0.13577,0.12000,0.11000,0.14000
0.13676,0.12000,0.11000,0.14000
0.13775,0.12000,0.11000,0.14000
0.13874,0.12000,0.11000,0.14000
0.13973,0.12000,0.11000,0.14000
0.14072,0.12000,0.11000,0.14000
0.14171,0.12000,0.11000,0.14000
0.14270,0.12000,0.11000,0.14000
0.14369,0.13000,0.11000,0.14000
0.14468,0.13000,0.11000,0.14000
0.14568,0.13000,0.11000,0.14000
0.14667,0.13000,0.11000,0.14000
0.14766,0.13000,0.11000,0.14000
0.14865,0.13000,0.11000,0.14000
0.14964,0.13000,0.11000,0.14000
0.15063,0.13000,0.11000,0.14000
0.15162,0.13000,0.11000,0.14000
0.15261,0.13000,0.11000,0.14000
0.15360,0.13000,0.11000,0.14000
0.15459,0.13000,0.11000,0.14000
0.15559,0.13000,0.11000,0.14000
0.15658,0.13000,0.11000,0.14000
0.15757,0.13000,0.11000,0.15000
0.15856,0.13000,0.11000,0.15000
0.15955,0.13000,0.11000,0.15000
0.16054,0.13000,0.11000,0.15000
0.16153,0.13000,0.11000,0.15000
0.16252,0.13000,0.11000,0.15000
0.16351,0.13000,0.11000,0.15000
0.16450,0.13000,0.11000,0.15000
0.16550,0.13000,0.11000,0.15000
0.16649,0.13000,0.11000,0.15000
0.16748,0.13000,0.11000,0.15000
0.16847,0.13000,0.11000,0.15000
0.16946,0.13000,0.11000,0.15000
0.17045,0.13000,0.11000,0.15000
0.17144,0.13000,0.12000,0.15000
0.17243,0.13000,0.12000,0.15000
0.17342,0.13000,0.12000,0.15000
0.17441,0.13000,0.12000,0.15000
0.17541,0.13000,0.12000,0.15000
0.17640,0.13000,0.12000,0.15000
0.17739,0.13000,0.12000,0.15000
0.17838,0.13000,0.12000,0.15000
0.17937,0.13000,0.12000,0.15000
0.18036,0.13000,0.12000,0.15000
0.18135,0.13000,0.12000,0.15000
0.18234,0.13000,0.12000,0.15000
0.18333,0.13000,0.12000,0.15000
0.18432,0.13000,0.12000,0.15000
0.18532,0.13000,0.12000,0.15000
0.18631,0.13000,0.12000,0.15000
0.18730,0.13000,0.12000,0.15000
0.18829,0.13000,0.12000,0.15000
0.18928,0.13000,0.12000,0.15000
0.19027,0.13000,0.12000,0.15000
0.19126,0.13000,0.12000,0.15000
0.19225,0.13000,0.12000,0.15000
0.19324,0.13000,0.12000,0.15000
0.19423,0.13000,0.12000,0.15000
0.19523,0.13000,0.12000,0.15000
0.19622,0.13000,0.12000,0.15000
0.19721,0.13000,0.12000,0.15000
0.19820,0.13000,0.12000,0.15000
0.19919,0.13000,0.12000,0.15000
0.20018,0.13000,0.12000,0.15000
0.20117,0.13000,0.12000,0.16000
0.20216,0.13000,0.12000,0.16000
0.20315,0.13000,0.12000,0.16000
0.20414,0.13000,0.12000,0.16000
0.20514,0.13000,0.12000,0.16000
0.20613,0.13000,0.12000,0.16000
0.20712,0.13000,0.12000,0.16000
0.20811,0.13000,0.12000,0.16000
0.20910,0.13000,0.12000,0.16000
0.21009,0.14000,0.12000,0.16000
0.21108,0.14000,0.12000,0.16000
0.21207,0.14000,0.12000,0.16000
0.21306,0.14000,0.12000,0.16000
0.21405,0.14000,0.12000,0.16000
0.21505,0.14000,0.12000,0.16000
0.21604,0.14000,0.12000,0.16000
0.21703,0.14000,0.12000,0.16000
0.21802,0.14000,0.12000,0.16000
0.21901,0.14000,0.12000,0.16000
0.22000,0.14000,0.12000,0.16000
0.22099,0.14000,0.12000,0.16000
0.22198,0.14000,0.12000,0.16000
0.22297,0.14000,0.12000,0.16000
0.22396,0.14000,0.12000,0.16000
0.22495,0.14000,0.12000,0.16000
0.22595,0.14000,0.12000,0.16000
0.22694,0.14000,0.12000,0.16000
0.22793,0.14000,0.12000,0.16000
0.22892,0.14000,0.12000,0.16000
0.22991,0.14000,0.12000,0.16000
0.23090,0.14000,0.12000,0.16000
0.23189,0.14000,0.12000,0.16000
0.23288,0.14000,0.12000,0.16000
0.23387,0.14000,0.12000,0.16000
0.23486,0.14000,0.12000,0.16000
0.23586,0.14000,0.12000,0.16000
0.23685,0.14000,0.12000,0.16000
0.23784,0.14000,0.12000,0.16000
0.23883,0.14000,0.12000,0.16000
0.23982,0.14000,0.12000,0.16000
0.24081,0.14000,0.12000,0.16000
0.24180,0.14000,0.12000,0.17000
0.24279,0.14000,0.12000,0.17000
0.24378,0.14000,0.12000,0.17000
0.24477,0.14000,0.12000,0.17000
0.24577,0.14000,0.12000,0.17000
0.24676,0.14000,0.12000,0.17000
0.24775,0.14000,0.12000,0.17000
0.24874,0.14000,0.12000,0.17000
0.24973,0.14000,0.12000,0.17000
0.25072,0.14000,0.12000,0.17000
0.25171,0.14000,0.12000,0.17000
0.25270,0.14000,0.12000,0.17000
0.25369,0.14000,0.12000,0.17000
0.25468,0.14000,0.12000,0.17000
0.25568,0.14000,0.12000,0.17000
0.25667,0.14000,0.12000,0.17000
0.25766,0.14000,0.12000,0.17000
0.25865,0.14000,0.12000,0.17000
0.25964,0.14000,0.12000,0.17000
0.26063,0.14000,0.12000,0.17000
0.26162,0.14000,0.12000,0.17000
0.26261,0.14000,0.12000,0.17000
0.26360,0.14000,0.12000,0.17000
0.26459,0.14000,0.12000,0.17000
0.26559,0.15000,0.12000,0.17000
0.26658,0.15000,0.12000,0.17000
0.26757,0.15000,0.12000,0.17000
0.26856,0.15000,0.13000,0.17000
0.26955,0.15000,0.13000,0.17000
0.27054,0.15000,0.13000,0.17000
0.27153,0.15000,0.13000,0.17000
0.27252,0.15000,0.13000,0.17000
0.27351,0.15000,0.13000,0.17000
0.27450,0.15000,0.13000,0.17000
0.27550,0.15000,0.13000,0.17000
0.27649,0.15000,0.13000,0.17000
0.27748,0.15000,0.13000,0.17000
0.27847,0.15000,0.13000,0.18000
0.27946,0.15000,0.13000,0.18000
0.28045,0.15000,0.13000,0.18000
0.28144,0.15000,0.13000,0.18000
0.28243,0.15000,0.13000,0.18000
0.28342,0.15000,0.13000,0.18000
0.28441,0.15000,0.13000,0.18000
0.28541,0.15000,0.13000,0.18000
0.28640,0.15000,0.13000,0.18000
0.28739,0.15000,0.13000,0.18000
0.28838,0.15000,0.13000,0.18000
0.28937,0.15000,0.13000,0.18000
0.29036,0.15000,0.13000,0.18000
0.29135,0.15000,0.13000,0.18000
0.29234,0.15000,0.13000,0.18000
0.29333,0.15000,0.13000,0.18000
0.29432,0.15000,0.13000,0.18000
0.29532,0.15000,0.13000,0.18000
0.29631,0.15000,0.13000,0.18000
0.29730,0.15000,0.13000,0.18000
0.29829,0.15000,0.13000,0.18000
0.29928,0.15000,0.13000,0.18000
0.30027,0.15000,0.13000,0.18000
0.30126,0.15000,0.13000,0.18000
0.30225,0.15000,0.13000,0.18000
0.30324,0.15000,0.13000,0.18000
0.30423,0.15000,0.13000,0.18000
0.30523,0.15000,0.13000,0.18000
0.30622,0.15000,0.13000,0.18000
0.30721,0.15000,0.13000,0.18000
0.30820,0.15000,0.13000,0.18000
0.30919,0.15000,0.13000,0.18000
0.31018,0.15000,0.13000,0.18000
0.31117,0.15000,0.13000,0.18000
0.31216,0.15000,0.13000,0.19000
0.31315,0.15000,0.13000,0.19000
0.31414,0.15000,0.13000,0.19000
0.31514,0.16000,0.13000,0.19000
0.31613,0.16000,0.13000,0.19000
0.31712,0.16000,0.13000,0.19000
0.31811,0.16000,0.13000,0.19000
0.31910,0.16000,0.13000,0.19000
0.32009,0.16000,0.13000,0.19000
0.32108,0.16000,0.13000,0.19000
0.32207,0.16000,0.13000,0.19000
0.32306,0.16000,0.13000,0.19000
0.32405,0.16000,0.13000,0.19000
0.32505,0.16000,0.13000,0.19000
0.32604,0.16000,0.13000,0.19000
0.32703,0.16000,0.13000,0.19000
0.32802,0.16000,0.13000,0.19000
0.32901,0.16000,0.13000,0.19000
0.33000,0.16000,0.13000,0.19000
0.33099,0.16000,0.13000,0.19000
0.33198,0.16000,0.13000,0.19000
0.33297,0.16000,0.13000,0.19000
0.33396,0.16000,0.13000,0.19000
0.33495,0.16000,0.13000,0.19000
0.33595,0.16000,0.13000,0.19000
0.33694,0.16000,0.13000,0.19000
0.33793,0.16000,0.13000,0.19000
0.33892,0.16000,0.13000,0.19000
0.33991,0.16000,0.14000,0.19000
0.34090,0.16000,0.14000,0.19000
0.34189,0.16000,0.14000,0.19000
0.34288,0.16000,0.14000,0.20000
0.34387,0.16000,0.14000,0.20000
0.34486,0.16000,0.14000,0.20000
0.34586,0.16000,0.14000,0.20000
0.34685,0.16000,0.14000,0.20000
0.34784,0.16000,0.14000,0.20000
0.34883,0.16000,0.14000,0.20000
0.34982,0.16000,0.14000,0.20000
0.35081,0.16000,0.14000,0.20000
0.35180,0.16000,0.14000,0.20000
0.35279,0.16000,0.14000,0.20000
0.35378,0.16000,0.14000,0.20000
0.35477,0.16000,0.14000,0.20000
0.35577,0.16000,0.14000,0.20000
0.35676,0.16000,0.14000,0.20000
0.35775,0.17000,0.14000,0.20000
0.35874,0.17000,0.14000,0.20000
0.35973,0.17000,0.14000,0.20000
0.36072,0.17000,0.14000,0.20000
0.36171,0.17000,0.14000,0.20000
0.36270,0.17000,0.14000,0.20000
0.36369,0.17000,0.14000,0.20000
0.36468,0.17000,0.14000,0.20000
0.36568,0.17000,0.14000,0.20000
0.36667,0.17000,0.14000,0.20000
0.36766,0.17000,0.14000,0.20000
0.36865,0.17000,0.14000,0.20000
0.36964,0.17000,0.14000,0.20000
0.37063,0.17000,0.14000,0.20000
0.37162,0.17000,0.14000,0.21000
0.37261,0.17000,0.14000,0.21000
0.37360,0.17000,0.14000,0.21000
0.37459,0.17000,0.14000,0.21000
0.37559,0.17000,0.14000,0.21000
0.37658,0.17000,0.14000,0.21000
0.37757,0.17000,0.14000,0.21000
0.37856,0.17000,0.14000,0.21000
0.37955,0.17000,0.14000,0.21000
0.38054,0.17000,0.14000,0.21000
0.38153,0.17000,0.14000,0.21000
0.38252,0.17000,0.14000,0.21000
0.38351,0.17000,0.14000,0.21000
0.38450,0.17000,0.14000,0.21000
0.38550,0.17000,0.14000,0.21000
0.38649,0.17000,0.14000,0.21000
0.38748,0.17000,0.14000,0.21000
0.38847,0.17000,0.14000,0.21000
0.38946,0.17000,0.14000,0.21000
0.39045,0.17000,0.14000,0.21000
0.39144,0.17000,0.14000,0.21000
0.39243,0.17000,0.14000,0.21000
0.39342,0.17000,0.14000,0.21000
0.39441,0.17000,0.14000,0.21000
0.39541,0.18000,0.14000,0.21000
0.39640,0.18000,0.14000,0.21000
0.39739,0.18000,0.14000,0.22000
0.39838,0.18000,0.15000,0.22000
0.39937,0.18000,0.15000,0.22000
0.40036,0.18000,0.15000,0.22000
0.40135,0.18000,0.15000,0.22000
0.40234,0.18000,0.15000,0.22000
0.40333,0.18000,0.15000,0.22000
0.40432,0.18000,0.15000,0.22000
0.40532,0.18000,0.15000,0.22000
0.40631,0.18000,0.15000,0.22000
0.40730,0.18000,0.15000,0.22000
0.40829,0.18000,0.15000,0.22000
0.40928,0.18000,0.15000,0.22000
0.41027,0.18000,0.15000,0.22000
0.41126,0.18000,0.15000,0.22000
0.41225,0.18000,0.15000,0.22000
0.41324,0.18000,0.15000,0.22000
0.41423,0.18000,0.15000,0.22000
0.41523,0.18000,0.15000,0.22000
0.41622,0.18000,0.15000,0.22000
0.41721,0.18000,0.15000,0.22000
0.41820,0.18000,0.15000,0.22000
0.41919,0.18000,0.15000,0.22000
0.42018,0.18000,0.15000,0.22000
0.42117,0.18000,0.15000,0.22000
0.42216,0.18000,0.15000,0.23000
0.42315,0.18000,0.15000,0.23000
0.42414,0.18000,0.15000,0.23000
0.42514,0.18000,0.15000,0.23000
0.42613,0.18000,0.15000,0.23000
0.42712,0.18000,0.15000,0.23000
0.42811,0.19000,0.15000,0.23000
0.42910,0.19000,0.15000,0.23000
0.43009,0.19000,0.15000,0.23000
0.43108,0.19000,0.15000,0.23000
0.43207,0.19000,0.15000,0.23000
0.43306,0.19000,0.15000,0.23000
0.43405,0.19000,0.15000,0.23000
0.43505,0.19000,0.15000,0.23000
0.43604,0.19000,0.15000,0.23000
0.43703,0.19000,0.15000,0.23000
0.43802,0.19000,0.15000,0.23000
0.43901,0.19000,0.15000,0.23000
0.44000,0.19000,0.15000,0.23000
0.44099,0.19000,0.15000,0.23000
0.44198,0.19000,0.15000,0.23000
0.44297,0.19000,0.15000,0.23000
0.44396,0.19000,0.15000,0.23000
0.44495,0.19000,0.15000,0.24000
0.44595,0.19000,0.16000,0.24000
0.44694,0.19000,0.16000,0.24000
0.44793,0.19000,0.16000,0.24000
0.44892,0.19000,0.16000,0.24000
0.44991,0.19000,0.16000,0.24000
0.45090,0.19000,0.16000,0.24000
0.45189,0.19000,0.16000,0.24000
0.45288,0.19000,0.16000,0.24000
0.45387,0.19000,0.16000,0.24000
0.45486,0.19000,0.16000,0.24000
0.45586,0.19000,0.16000,0.24000
0.45685,0.19000,0.16000,0.24000
0.45784,0.19000,0.16000,0.24000
0.45883,0.20000,0.16000,0.24000
0.45982,0.20000,0.16000,0.24000
0.46081,0.20000,0.16000,0.24000
0.46180,0.20000,0.16000,0.24000
0.46279,0.20000,0.16000,0.24000
0.46378,0.20000,0.16000,0.24000
0.46477,0.20000,0.16000,0.24000
0.46577,0.20000,0.16000,0.25000
0.46676,0.20000,0.16000,0.25000
0.46775,0.20000,0.16000,0.25000
0.46874,0.20000,0.16000,0.25000
0.46973,0.20000,0.16000,0.25000
0.47072,0.20000,0.16000,0.25000
0.47171,0.20000,0.16000,0.25000
0.47270,0.20000,0.16000,0.25000
0.47369,0.20000,0.16000,0.25000
0.47468,0.20000,0.16000,0.25000
0.47568,0.20000,0.16000,0.25000
0.47667,0.20000,0.16000,0.25000
0.47766,0.20000,0.16000,0.25000
0.47865,0.20000,0.16000,0.25000
0.47964,0.20000,0.16000,0.25000
0.48063,0.20000,0.16000,0.25000
0.48162,0.20000,0.16000,0.25000
0.48261,0.20000,0.16000,0.25000
0.48360,0.20000,0.16000,0.25000
0.48459,0.20000,0.16000,0.26000
0.48559,0.21000,0.17000,0.26000
0.48658,0.21000,0.17000,0.26000
0.48757,0.21000,0.17000,0.26000
0.48856,0.21000,0.17000,0.26000
0.48955,0.21000,0.17000,0.26000
0.49054,0.21000,0.17000,0.26000
0.49153,0.21000,0.17000,0.26000
0.49252,0.21000,0.17000,0.26000
0.49351,0.21000,0.17000,0.26000
0.49450,0.21000,0.17000,0.26000
0.49550,0.21000,0.17000,0.26000
0.49649,0.21000,0.17000,0.26000
0.49748,0.21000,0.17000,0.26000
0.49847,0.21000,0.17000,0.26000
0.49946,0.21000,0.17000,0.26000
0.50045,0.21000,0.17000,0.26000
0.50144,0.21000,0.17000,0.26000
0.50243,0.21000,0.17000,0.27000
0.50342,0.21000,0.17000,0.27000
0.50441,0.21000,0.17000,0.27000
0.50541,0.21000,0.17000,0.27000
0.50640,0.21000,0.17000,0.27000
0.50739,0.21000,0.17000,0.27000
0.50838,0.21000,0.17000,0.27000
0.50937,0.21000,0.17000,0.27000
0.51036,0.22000,0.17000,0.27000
0.51135,0.22000,0.17000,0.27000
0.51234,0.22000,0.17000,0.27000
0.51333,0.22000,0.17000,0.27000
0.51432,0.22000,0.17000,0.27000
0.51532,0.22000,0.17000,0.27000
0.51631,0.22000,0.17000,0.27000
0.51730,0.22000,0.17000,0.27000
0.51829,0.22000,0.17000,0.27000
0.51928,0.22000,0.17000,0.28000
0.52027,0.22000,0.18000,0.28000
0.52126,0.22000,0.18000,0.28000
0.52225,0.22000,0.18000,0.28000
0.52324,0.22000,0.18000,0.28000
0.52423,0.22000,0.18000,0.28000
0.52523,0.22000,0.18000,0.28000
0.52622,0.22000,0.18000,0.28000
0.52721,0.22000,0.18000,0.28000
0.52820,0.22000,0.18000,0.28000
0.52919,0.22000,0.18000,0.28000
0.53018,0.22000,0.18000,0.28000
0.53117,0.22000,0.18000,0.28000
0.53216,0.23000,0.18000,0.28000
0.53315,0.23000,0.18000,0.28000
0.53414,0.23000,0.18000,0.28000
0.53514,0.23000,0.18000,0.29000
0.53613,0.23000,0.18000,0.29000
0.53712,0.23000,0.18000,0.29000
0.53811,0.23000,0.18000,0.29000
0.53910,0.23000,0.18000,0.29000
0.54009,0.23000,0.18000,0.29000
0.54108,0.23000,0.18000,0.29000
0.54207,0.23000,0.18000,0.29000
0.54306,0.23000,0.18000,0.29000
0.54405,0.23000,0.18000,0.29000
0.54505,0.23000,0.18000,0.29000
0.54604,0.23000,0.18000,0.29000
0.54703,0.23000,0.18000,0.29000
0.54802,0.23000,0.18000,0.29000
0.54901,0.23000,0.18000,0.29000
0.55000,0.23000,0.18000,0.30000
0.55099,0.23000,0.19000,0.30000
0.55198,0.23000,0.19000,0.30000
0.55297,0.24000,0.19000,0.30000
0.55396,0.24000,0.19000,0.30000
0.55495,0.24000,0.19000,0.30000
0.55595,0.24000,0.19000,0.30000
0.55694,0.24000,0.19000,0.30000
0.55793,0.24000,0.19000,0.30000
0.55892,0.24000,0.19000,0.30000
0.55991,0.24000,0.19000,0.30000
0.56090,0.24000,0.19000,0.30000
0.56189,0.24000,0.19000,0.30000
0.56288,0.24000,0.19000,0.30000
0.56387,0.24000,0.19000,0.31000
0.56486,0.24000,0.19000,0.31000
0.56586,0.24000,0.19000,0.31000
0.56685,0.24000,0.19000,0.31000
0.56784,0.24000,0.19000,0.31000
0.56883,0.24000,0.19000,0.31000
0.56982,0.24000,0.19000,0.31000
0.57081,0.25000,0.19000,0.31000
0.57180,0.25000,0.19000,0.31000
0.57279,0.25000,0.19000,0.31000
0.57378,0.25000,0.19000,0.31000
0.57477,0.25000,0.19000,0.31000
0.57577,0.25000,0.19000,0.31000
0.57676,0.25000,0.20000,0.32000
0.57775,0.25000,0.20000,0.32000
0.57874,0.25000,0.20000,0.32000
0.57973,0.25000,0.20000,0.32000
0.58072,0.25000,0.20000,0.32000
0.58171,0.25000,0.20000,0.32000
0.58270,0.25000,0.20000,0.32000
0.58369,0.25000,0.20000,0.32000
0.58468,0.25000,0.20000,0.32000
0.58568,0.25000,0.20000,0.32000
0.58667,0.25000,0.20000,0.32000
0.58766,0.25000,0.20000,0.32000
0.58865,0.26000,0.20000,0.32000
0.58964,0.26000,0.20000,0.33000
0.59063,0.26000,0.20000,0.33000
0.59162,0.26000,0.20000,0.33000
0.59261,0.26000,0.20000,0.33000
0.59360,0.26000,0.20000,0.33000
0.59459,0.26000,0.20000,0.33000
0.59559,0.26000,0.20000,0.33000
0.59658,0.26000,0.20000,0.33000
0.59757,0.26000,0.20000,0.33000
0.59856,0.26000,0.20000,0.33000
0.59955,0.26000,0.20000,0.33000
0.60054,0.26000,0.21000,0.34000
0.60153,0.26000,0.21000,0.34000
0.60252,0.26000,0.21000,0.34000
0.60351,0.26000,0.21000,0.34000
0.60450,0.27000,0.21000,0.34000
0.60550,0.27000,0.21000,0.34000
0.60649,0.27000,0.21000,0.34000
0.60748,0.27000,0.21000,0.34000
0.60847,0.27000,0.21000,0.34000
0.60946,0.27000,0.21000,0.34000
0.61045,0.27000,0.21000,0.34000
0.61144,0.27000,0.21000,0.35000
0.61243,0.27000,0.21000,0.35000
0.61342,0.27000,0.21000,0.35000
0.61441,0.27000,0.21000,0.35000
0.61541,0.27000,0.21000,0.35000
0.61640,0.27000,0.21000,0.35000
0.61739,0.27000,0.21000,0.35000
0.61838,0.28000,0.21000,0.35000
0.61937,0.28000,0.21000,0.35000
0.62036,0.28000,0.21000,0.35000
0.62135,0.28000,0.22000,0.35000
0.62234,0.28000,0.22000,0.36000
0.62333,0.28000,0.22000,0.36000
0.62432,0.28000,0.22000,0.36000
0.62532,0.28000,0.22000,0.36000
0.62631,0.28000,0.22000,0.36000
0.62730,0.28000,0.22000,0.36000
0.62829,0.28000,0.22000,0.36000
0.62928,0.28000,0.22000,0.36000
0.63027,0.28000,0.22000,0.36000
0.63126,0.28000,0.22000,0.36000
0.63225,0.29000,0.22000,0.37000
0.63324,0.29000,0.22000,0.37000
0.63423,0.29000,0.22000,0.37000
0.63523,0.29000,0.22000,0.37000
0.63622,0.29000,0.22000,0.37000
0.63721,0.29000,0.22000,0.37000
0.63820,0.29000,0.22000,0.37000
0.63919,0.29000,0.22000,0.37000
0.64018,0.29000,0.23000,0.37000
0.64117,0.29000,0.23000,0.38000
0.64216,0.29000,0.23000,0.38000
0.64315,0.29000,0.23000,0.38000
0.64414,0.29000,0.23000,0.38000
0.64514,0.30000,0.23000,0.38000
0.64613,0.30000,0.23000,0.38000
0.64712,0.30000,0.23000,0.38000
0.64811,0.30000,0.23000,0.38000
0.64910,0.30000,0.23000,0.38000
0.65009,0.30000,0.23000,0.39000
0.65108,0.30000,0.23000,0.39000
0.65207,0.30000,0.23000,0.39000
0.65306,0.30000,0.23000,0.39000
0.65405,0.30000,0.23000,0.39000
0.65505,0.30000,0.23000,0.39000
0.65604,0.30000,0.23000,0.39000
0.65703,0.31000,0.24000,0.39000
0.65802,0.31000,0.24000,0.39000
0.65901,0.31000,0.24000,0.40000
0.66000,0.31000,0.24000,0.40000
0.66099,0.31000,0.24000,0.40000
0.66198,0.31000,0.24000,0.40000
0.66297,0.31000,0.24000,0.40000
0.66396,0.31000,0.24000,0.40000
0.66495,0.31000,0.24000,0.40000
0.66595,0.31000,0.24000,0.40000
0.66694,0.31000,0.24000,0.41000
0.66793,0.32000,0.24000,0.41000
0.66892,0.32000,0.24000,0.41000
0.66991,0.32000,0.24000,0.41000
0.67090,0.32000,0.24000,0.41000
0.67189,0.32000,0.24000,0.41000
0.67288,0.32000,0.25000,0.41000
0.67387,0.32000,0.25000,0.41000
0.67486,0.32000,0.25000,0.42000
0.67586,0.32000,0.25000,0.42000
0.67685,0.32000,0.25000,0.42000
0.67784,0.33000,0.25000,0.42000
0.67883,0.33000,0.25000,0.42000
0.67982,0.33000,0.25000,0.42000
0.68081,0.33000,0.25000,0.42000
0.68180,0.33000,0.25000,0.43000
0.68279,0.33000,0.25000,0.43000
0.68378,0.33000,0.25000,0.43000
0.68477,0.33000,0.25000,0.43000
0.68577,0.33000,0.25000,0.43000
0.68676,0.33000,0.26000,0.43000
0.68775,0.34000,0.26000,0.43000
0.68874,0.34000,0.26000,0.44000
0.68973,0.34000,0.26000,0.44000
0.69072,0.34000,0.26000,0.44000
0.69171,0.34000,0.26000,0.44000
0.69270,0.34000,0.26000,0.44000
0.69369,0.34000,0.26000,0.44000
0.69468,0.34000,0.26000,0.44000
0.69568,0.34000,0.26000,0.45000
0.69667,0.34000,0.26000,0.45000
0.69766,0.35000,0.26000,0.45000
0.69865,0.35000,0.26000,0.45000
0.69964,0.35000,0.27000,0.45000
0.70063,0.35000,0.27000,0.45000
0.70162,0.35000,0.27000,0.46000
0.70261,0.35000,0.27000,0.46000
0.70360,0.35000,0.27000,0.46000
0.70459,0.35000,0.27000,0.46000
0.70559,0.36000,0.27000,0.46000
0.70658,0.36000,0.27000,0.46000
0.70757,0.36000,0.27000,0.46000
0.70856,0.36000,0.27000,0.47000
0.70955,0.36000,0.27000,0.47000
0.71054,0.36000,0.27000,0.47000
0.71153,0.36000,0.28000,0.47000
0.71252,0.36000,0.28000,0.47000
0.71351,0.37000,0.28000,0.47000
0.71450,0.37000,0.28000,0.48000
0.71550,0.37000,0.28000,0.48000
0.71649,0.37000,0.28000,0.48000
0.71748,0.37000,0.28000,0.48000
0.71847,0.37000,0.28000,0.48000
0.71946,0.37000,0.28000,0.49000
0.72045,0.37000,0.28000,0.49000
0.72144,0.38000,0.28000,0.49000
0.72243,0.38000,0.29000,0.49000
0.72342,0.38000,0.29000,0.49000
0.72441,0.38000,0.29000,0.49000
0.72541,0.38000,0.29000,0.50000
0.72640,0.38000,0.29000,0.50000
0.72739,0.38000,0.29000,0.50000
0.72838,0.38000,0.29000,0.50000
0.72937,0.39000,0.29000,0.50000
0.73036,0.39000,0.29000,0.51000
0.73135,0.39000,0.29000,0.51000
0.73234,0.39000,0.29000,0.51000
0.73333,0.39000,0.30000,0.51000
0.73432,0.39000,0.30000,0.51000
0.73532,0.39000,0.30000,0.52000
0.73631,0.40000,0.30000,0.52000
0.73730,0.40000,0.30000,0.52000
0.73829,0.40000,0.30000,0.52000
0.73928,0.40000,0.30000,0.52000
0.74027,0.40000,0.30000,0.53000
0.74126,0.40000,0.30000,0.53000
0.74225,0.41000,0.31000,0.53000
0.74324,0.41000,0.31000,0.53000
0.74423,0.41000,0.31000,0.53000
0.74523,0.41000,0.31000,0.54000
0.74622,0.41000,0.31000,0.54000
0.74721,0.41000,0.31000,0.54000
0.74820,0.41000,0.31000,0.54000
0.74919,0.42000,0.31000,0.54000
0.75018,0.42000,0.31000,0.55000
0.75117,0.42000,0.32000,0.55000
0.75216,0.42000,0.32000,0.55000
0.75315,0.42000,0.32000,0.55000
0.75414,0.42000,0.32000,0.56000
0.75514,0.43000,0.32000,0.56000
0.75613,0.43000,0.32000,0.56000
0.75712,0.43000,0.32000,0.56000
0.75811,0.43000,0.32000,0.57000
0.75910,0.43000,0.33000,0.57000
0.76009,0.44000,0.33000,0.57000
0.76108,0.44000,0.33000,0.57000
0.76207,0.44000,0.33000,0.57000
0.76306,0.44000,0.33000,0.58000
0.76405,0.44000,0.33000,0.58000
0.76505,0.44000,0.33000,0.58000
0.76604,0.45000,0.33000,0.58000
0.76703,0.45000,0.34000,0.59000
0.76802,0.45000,0.34000,0.59000
0.76901,0.45000,0.34000,0.59000
0.77000,0.45000,0.34000,0.60000
0.77099,0.46000,0.34000,0.60000
0.77198,0.46000,0.34000,0.60000
0.77297,0.46000,0.34000,0.60000
0.77396,0.46000,0.35000,0.61000
0.77495,0.46000,0.35000,0.61000
0.77595,0.47000,0.35000,0.61000
0.77694,0.47000,0.35000,0.61000
0.77793,0.47000,0.35000,0.62000
0.77892,0.47000,0.35000,0.62000
0.77991,0.47000,0.35000,0.62000
0.78090,0.48000,0.36000,0.63000
0.78189,0.48000,0.36000,0.63000
0.78288,0.48000,0.36000,0.63000
0.78387,0.48000,0.36000,0.63000
0.78486,0.48000,0.36000,0.64000
0.78586,0.49000,0.36000,0.64000
0.78685,0.49000,0.36000,0.64000
0.78784,0.49000,0.37000,0.65000
0.78883,0.49000,0.37000,0.65000
0.78982,0.50000,0.37000,0.65000
0.79081,0.50000,0.37000,0.66000
0.79180,0.50000,0.37000,0.66000
0.79279,0.50000,0.37000,0.66000
0.79378,0.51000,0.38000,0.67000
0.79477,0.51000,0.38000,0.67000
0.79577,0.51000,0.38000,0.67000
0.79676,0.51000,0.38000,0.68000
0.79775,0.52000,0.38000,0.68000
0.79874,0.52000,0.39000,0.68000
0.79973,0.52000,0.39000,0.69000
0.80072,0.52000,0.39000,0.69000
0.80171,0.53000,0.39000,0.69000
0.80270,0.53000,0.39000,0.70000
0.80369,0.53000,0.39000,0.70000
0.80468,0.53000,0.40000,0.70000
0.80568,0.54000,0.40000,0.71000
0.80667,0.54000,0.40000,0.71000
0.80766,0.54000,0.40000,0.72000
0.80865,0.54000,0.40000,0.72000
0.80964,0.55000,0.41000,0.72000
0.81063,0.55000,0.41000,0.73000
0.81162,0.55000,0.41000,0.73000
0.81261,0.56000,0.41000,0.73000
0.81360,0.56000,0.41000,0.74000
0.81459,0.56000,0.42000,0.74000
0.81559,0.56000,0.42000,0.75000
0.81658,0.57000,0.42000,0.75000
0.81757,0.57000,0.42000,0.75000
0.81856,0.57000,0.42000,0.76000
0.81955,0.58000,0.43000,0.76000
0.82054,0.58000,0.43000,0.77000
0.82153,0.58000,0.43000,0.77000
0.82252,0.59000,0.43000,0.78000
0.82351,0.59000,0.44000,0.78000
0.82450,0.59000,0.44000,0.79000
0.82550,0.60000,0.44000,0.79000
0.82649,0.60000,0.44000,0.79000
0.82748,0.60000,0.45000,0.80000
0.82847,0.61000,0.45000,0.80000
0.82946,0.61000,0.45000,0.81000
0.83045,0.61000,0.45000,0.81000
0.83144,0.62000,0.46000,0.82000
0.83243,0.62000,0.46000,0.82000
0.83342,0.62000,0.46000,0.83000
0.83441,0.63000,0.46000,0.83000
0.83541,0.63000,0.47000,0.84000
0.83640,0.64000,0.47000,0.84000
0.83739,0.64000,0.47000,0.85000
0.83838,0.64000,0.47000,0.85000
0.83937,0.65000,0.48000,0.86000
0.84036,0.65000,0.48000,0.86000
0.84135,0.66000,0.48000,0.87000
0.84234,0.66000,0.49000,0.88000
0.84333,0.66000,0.49000,0.88000
0.84432,0.67000,0.49000,0.89000
0.84532,0.67000,0.49000,0.89000
0.84631,0.68000,0.50000,0.90000
0.84730,0.68000,0.50000,0.90000
0.84829,0.69000,0.50000,0.91000
0.84928,0.69000,0.51000,0.92000
0.85027,0.69000,0.51000,0.92000
0.85126,0.70000,0.51000,0.93000
0.85225,0.70000,0.52000,0.94000
0.85324,0.71000,0.52000,0.94000
0.85423,0.71000,0.52000,0.95000
0.85523,0.72000,0.53000,0.96000
0.85622,0.72000,0.53000,0.96000
0.85721,0.73000,0.53000,0.97000
0.85820,0.73000,0.54000,0.98000
0.85919,0.74000,0.54000,0.98000
0.86018,0.74000,0.54000,0.99000
0.86117,0.75000,0.55000,1.00000
0.86216,0.75000,0.55000,1.00000
0.86315,0.76000,0.56000,1.01000
0.86414,0.76000,0.56000,1.02000
0.86514,0.77000,0.56000,1.03000
0.86613,0.78000,0.57000,1.03000
0.86712,0.78000,0.57000,1.04000
0.86811,0.79000,0.58000,1.05000
0.86910,0.79000,0.58000,1.06000
0.87009,0.80000,0.58000,1.07000
0.87108,0.81000,0.59000,1.07000
0.87207,0.81000,0.59000,1.08000
0.87306,0.82000,0.60000,1.09000
0.87405,0.82000,0.60000,1.10000
0.87505,0.83000,0.61000,1.11000
0.87604,0.84000,0.61000,1.12000
0.87703,0.84000,0.62000,1.13000
0.87802,0.85000,0.62000,1.14000
0.87901,0.86000,0.63000,1.15000
0.88000,0.87000,0.63000,1.16000
0.88099,0.87000,0.64000,1.17000
0.88198,0.88000,0.64000,1.18000
0.88297,0.89000,0.65000,1.19000
0.88396,0.89000,0.65000,1.20000
0.88495,0.90000,0.66000,1.21000
0.88595,0.91000,0.66000,1.22000
0.88694,0.92000,0.67000,1.23000
0.88793,0.93000,0.67000,1.24000
0.88892,0.93000,0.68000,1.25000
0.88991,0.94000,0.69000,1.26000
0.89090,0.95000,0.69000,1.27000
0.89189,0.96000,0.70000,1.28000
0.89288,0.97000,0.71000,1.30000
0.89387,0.98000,0.71000,1.31000
0.89486,0.99000,0.72000,1.32000
0.89586,1.00000,0.72000,1.33000
0.89685,1.01000,0.73000,1.35000
0.89784,1.02000,0.74000,1.36000
0.89883,1.03000,0.75000,1.37000
0.89982,1.04000,0.75000,1.39000
0.90081,1.05000,0.76000,1.40000
0.90180,1.06000,0.77000,1.42000
0.90279,1.07000,0.77000,1.43000
0.90378,1.08000,0.78000,1.45000
0.90477,1.09000,0.79000,1.46000
0.90577,1.10000,0.80000,1.48000
0.90676,1.11000,0.81000,1.49000
0.90775,1.12000,0.82000,1.51000
0.90874,1.14000,0.82000,1.52000
0.90973,1.15000,0.83000,1.54000
0.91072,1.16000,0.84000,1.56000
0.91171,1.17000,0.85000,1.58000
0.91270,1.19000,0.86000,1.59000
0.91369,1.20000,0.87000,1.61000
0.91468,1.22000,0.88000,1.63000
0.91568,1.23000,0.89000,1.65000
0.91667,1.24000,0.90000,1.67000
0.91766,1.26000,0.91000,1.69000
0.91865,1.27000,0.92000,1.71000
0.91964,1.29000,0.93000,1.73000
0.92063,1.31000,0.94000,1.76000
0.92162,1.32000,0.96000,1.78000
0.92261,1.34000,0.97000,1.80000
0.92360,1.36000,0.98000,1.82000
0.92459,1.37000,0.99000,1.85000
0.92559,1.39000,1.01000,1.87000
0.92658,1.41000,1.02000,1.90000
0.92757,1.43000,1.03000,1.92000
0.92856,1.45000,1.05000,1.95000
0.92955,1.47000,1.06000,1.98000
0.93054,1.49000,1.08000,2.01000
0.93153,1.51000,1.09000,2.04000
0.93252,1.54000,1.11000,2.07000
0.93351,1.56000,1.12000,2.10000
0.93450,1.58000,1.14000,2.13000
0.93550,1.61000,1.16000,2.16000
0.93649,1.63000,1.18000,2.20000
0.93748,1.66000,1.19000,2.23000
0.93847,1.68000,1.21000,2.27000
0.93946,1.71000,1.23000,2.31000
0.94045,1.74000,1.25000,2.34000
0.94144,1.77000,1.27000,2.38000
0.94243,1.80000,1.29000,2.43000
0.94342,1.83000,1.32000,2.47000
0.94441,1.86000,1.34000,2.51000
0.94541,1.90000,1.36000,2.56000
0.94640,1.93000,1.39000,2.61000
0.94739,1.97000,1.41000,2.66000
0.94838,2.01000,1.44000,2.71000
0.94937,2.05000,1.47000,2.76000
0.95036,2.09000,1.50000,2.82000
0.95135,2.13000,1.53000,2.87000
0.95234,2.17000,1.56000,2.93000
0.95333,2.22000,1.59000,3.00000
0.95432,2.27000,1.63000,3.06000
0.95532,2.32000,1.66000,3.13000
0.95631,2.37000,1.70000,3.20000
0.95730,2.42000,1.74000,3.27000
0.95829,2.48000,1.78000,3.35000
0.95928,2.54000,1.82000,3.43000
0.96027,2.61000,1.87000,3.52000
0.96126,2.67000,1.91000,3.61000
0.96225,2.74000,1.96000,3.71000
0.96324,2.82000,2.02000,3.81000
0.96423,2.89000,2.07000,3.91000
0.96523,2.98000,2.13000,4.02000
0.96622,3.06000,2.19000,4.14000
0.96721,3.16000,2.26000,4.27000
0.96820,3.25000,2.33000,4.40000
0.96919,3.36000,2.40000,4.54000
0.97018,3.47000,2.48000,4.70000
0.97117,3.59000,2.57000,4.86000
0.97216,3.72000,2.66000,5.03000
0.97315,3.85000,2.75000,5.22000
0.97414,4.00000,2.86000,5.42000
0.97514,4.16000,2.97000,5.63000
0.97613,4.33000,3.09000,5.87000
0.97712,4.52000,3.23000,6.12000
0.97811,4.72000,3.37000,6.40000
0.97910,4.95000,3.53000,6.71000
0.98009,5.19000,3.71000,7.04000
0.98108,5.47000,3.90000,7.41000
0.98207,5.77000,4.11000,7.82000
0.98306,6.11000,4.35000,8.28000
0.98405,6.48000,4.62000,8.79000
0.98505,6.91000,4.93000,9.38000
0.98604,7.40000,5.28000,10.04000
0.98703,7.97000,5.68000,10.81000
0.98802,8.63000,6.15000,11.71000
0.98901,9.41000,6.70000,12.77000
0.99000,10.34000,7.36000,14.03000


==> data/latency_p_vqvae8.dat <==
0.00000,0.04000,0.04000,0.04000
0.00099,0.04000,0.04000,0.04000
0.00198,0.04000,0.04000,0.04000
0.00297,0.04000,0.04000,0.04000
0.00396,0.04000,0.04000,0.04000
0.00495,0.04000,0.04000,0.04000
0.00595,0.04000,0.04000,0.04000
0.00694,0.04000,0.04000,0.04000
0.00793,0.04000,0.04000,0.04000
0.00892,0.04000,0.04000,0.04000
0.00991,0.04000,0.04000,0.04000
0.01090,0.04000,0.04000,0.04000
0.01189,0.04000,0.04000,0.04000
0.01288,0.04000,0.04000,0.04000
0.01387,0.04000,0.04000,0.04000
0.01486,0.04000,0.04000,0.04000
0.01586,0.04000,0.04000,0.04000
0.01685,0.04000,0.04000,0.04000
0.01784,0.04000,0.04000,0.04000
0.01883,0.04000,0.04000,0.04000
0.01982,0.04000,0.04000,0.04000
0.02081,0.04000,0.04000,0.04000
0.02180,0.04000,0.04000,0.04000
0.02279,0.04000,0.04000,0.05000
0.02378,0.04000,0.04000,0.05000
0.02477,0.04000,0.04000,0.05000
0.02577,0.04000,0.04000,0.05000
0.02676,0.04000,0.04000,0.05000
0.02775,0.04000,0.04000,0.05000
0.02874,0.04000,0.04000,0.05000
0.02973,0.04000,0.04000,0.05000
0.03072,0.04000,0.04000,0.05000
0.03171,0.04000,0.04000,0.05000
0.03270,0.04000,0.04000,0.05000
0.03369,0.04000,0.04000,0.05000
0.03468,0.04000,0.04000,0.05000
0.03568,0.04000,0.04000,0.05000
0.03667,0.04000,0.04000,0.05000
0.03766,0.04000,0.04000,0.05000
0.03865,0.04000,0.04000,0.05000
0.03964,0.04000,0.04000,0.05000
0.04063,0.04000,0.04000,0.05000
0.04162,0.04000,0.04000,0.05000
0.04261,0.04000,0.04000,0.05000
0.04360,0.04000,0.04000,0.05000
0.04459,0.04000,0.04000,0.05000
0.04559,0.04000,0.04000,0.05000
0.04658,0.04000,0.04000,0.05000
0.04757,0.04000,0.04000,0.05000
0.04856,0.04000,0.04000,0.05000
0.04955,0.04000,0.04000,0.05000
0.05054,0.04000,0.04000,0.05000
0.05153,0.04000,0.04000,0.05000
0.05252,0.04000,0.04000,0.05000
0.05351,0.04000,0.04000,0.05000
0.05450,0.04000,0.04000,0.05000
0.05550,0.04000,0.04000,0.05000
0.05649,0.04000,0.04000,0.05000
0.05748,0.04000,0.04000,0.05000
0.05847,0.04000,0.04000,0.05000
0.05946,0.04000,0.04000,0.05000
0.06045,0.04000,0.04000,0.05000
0.06144,0.04000,0.04000,0.05000
0.06243,0.04000,0.04000,0.05000
0.06342,0.04000,0.04000,0.05000
0.06441,0.04000,0.04000,0.05000
0.06541,0.04000,0.04000,0.05000
0.06640,0.04000,0.04000,0.05000
0.06739,0.04000,0.04000,0.05000
0.06838,0.04000,0.04000,0.05000
0.06937,0.04000,0.04000,0.05000
0.07036,0.04000,0.04000,0.05000
0.07135,0.04000,0.04000,0.05000
0.07234,0.04000,0.04000,0.05000
0.07333,0.04000,0.04000,0.05000
0.07432,0.04000,0.04000,0.05000
0.07532,0.04000,0.04000,0.05000
0.07631,0.04000,0.04000,0.05000
0.07730,0.04000,0.04000,0.05000
0.07829,0.04000,0.04000,0.05000
0.07928,0.04000,0.04000,0.05000
0.08027,0.04000,0.04000,0.05000
0.08126,0.04000,0.04000,0.05000
0.08225,0.04000,0.04000,0.05000
0.08324,0.04000,0.04000,0.05000
0.08423,0.04000,0.04000,0.05000
0.08523,0.04000,0.04000,0.05000
0.08622,0.04000,0.04000,0.05000
0.08721,0.04000,0.04000,0.05000
0.08820,0.04000,0.04000,0.05000
0.08919,0.04000,0.04000,0.05000
0.09018,0.04000,0.04000,0.05000
0.09117,0.04000,0.04000,0.05000
0.09216,0.04000,0.04000,0.05000
0.09315,0.04000,0.04000,0.05000
0.09414,0.04000,0.04000,0.05000
0.09514,0.04000,0.04000,0.05000
0.09613,0.04000,0.04000,0.05000
0.09712,0.04000,0.04000,0.05000
0.09811,0.04000,0.04000,0.05000
0.09910,0.04000,0.04000,0.05000
0.10009,0.04000,0.04000,0.05000
0.10108,0.04000,0.04000,0.05000
0.10207,0.04000,0.04000,0.05000
0.10306,0.04000,0.04000,0.05000
0.10405,0.04000,0.04000,0.05000
0.10505,0.04000,0.04000,0.05000
0.10604,0.04000,0.04000,0.05000
0.10703,0.04000,0.04000,0.05000
0.10802,0.04000,0.04000,0.05000
0.10901,0.04000,0.04000,0.05000
0.11000,0.04000,0.04000,0.05000
0.11099,0.04000,0.04000,0.05000
0.11198,0.04000,0.04000,0.05000
0.11297,0.04000,0.04000,0.05000
0.11396,0.04000,0.04000,0.05000
0.11495,0.04000,0.04000,0.05000
0.11595,0.04000,0.04000,0.05000
0.11694,0.04000,0.04000,0.05000
0.11793,0.04000,0.04000,0.05000
0.11892,0.04000,0.04000,0.05000
0.11991,0.04000,0.04000,0.05000
0.12090,0.04000,0.04000,0.05000
0.12189,0.04000,0.04000,0.05000
0.12288,0.04000,0.04000,0.05000
0.12387,0.04000,0.04000,0.05000
0.12486,0.04000,0.04000,0.05000
0.12586,0.04000,0.04000,0.05000
0.12685,0.04000,0.04000,0.05000
0.12784,0.04000,0.04000,0.06000
0.12883,0.04000,0.04000,0.06000
0.12982,0.04000,0.04000,0.06000
0.13081,0.04000,0.04000,0.06000
0.13180,0.05000,0.04000,0.06000
0.13279,0.05000,0.04000,0.06000
0.13378,0.05000,0.04000,0.06000
0.13477,0.05000,0.04000,0.06000
0.13577,0.05000,0.04000,0.06000
0.13676,0.05000,0.04000,0.06000
0.13775,0.05000,0.04000,0.06000
0.13874,0.05000,0.04000,0.06000
0.13973,0.05000,0.04000,0.06000
0.14072,0.05000,0.04000,0.06000
0.14171,0.05000,0.04000,0.06000
0.14270,0.05000,0.04000,0.06000
0.14369,0.05000,0.04000,0.06000
0.14468,0.05000,0.04000,0.06000
0.14568,0.05000,0.04000,0.06000
0.14667,0.05000,0.04000,0.06000
0.14766,0.05000,0.04000,0.06000
0.14865,0.05000,0.04000,0.06000
0.14964,0.05000,0.04000,0.06000
0.15063,0.05000,0.04000,0.06000
0.15162,0.05000,0.04000,0.06000
0.15261,0.05000,0.04000,0.06000
0.15360,0.05000,0.04000,0.06000
0.15459,0.05000,0.04000,0.06000
0.15559,0.05000,0.04000,0.06000
0.15658,0.05000,0.04000,0.06000
0.15757,0.05000,0.04000,0.06000
0.15856,0.05000,0.04000,0.06000
0.15955,0.05000,0.04000,0.06000
0.16054,0.05000,0.04000,0.06000
0.16153,0.05000,0.04000,0.06000
0.16252,0.05000,0.04000,0.06000
0.16351,0.05000,0.04000,0.06000
0.16450,0.05000,0.04000,0.06000
0.16550,0.05000,0.04000,0.06000
0.16649,0.05000,0.04000,0.06000
0.16748,0.05000,0.04000,0.06000
0.16847,0.05000,0.04000,0.06000
0.16946,0.05000,0.04000,0.06000
0.17045,0.05000,0.04000,0.06000
0.17144,0.05000,0.04000,0.06000
0.17243,0.05000,0.04000,0.06000
0.17342,0.05000,0.04000,0.06000
0.17441,0.05000,0.04000,0.06000
0.17541,0.05000,0.04000,0.06000
0.17640,0.05000,0.04000,0.06000
0.17739,0.05000,0.04000,0.06000
0.17838,0.05000,0.04000,0.06000
0.17937,0.05000,0.04000,0.06000
0.18036,0.05000,0.04000,0.06000
0.18135,0.05000,0.04000,0.06000
0.18234,0.05000,0.04000,0.06000
0.18333,0.05000,0.04000,0.06000
0.18432,0.05000,0.04000,0.06000
0.18532,0.05000,0.04000,0.06000
0.18631,0.05000,0.04000,0.06000
0.18730,0.05000,0.04000,0.06000
0.18829,0.05000,0.04000,0.06000
0.18928,0.05000,0.04000,0.06000
0.19027,0.05000,0.04000,0.06000
0.19126,0.05000,0.04000,0.06000
0.19225,0.05000,0.04000,0.06000
0.19324,0.05000,0.04000,0.06000
0.19423,0.05000,0.04000,0.06000
0.19523,0.05000,0.04000,0.06000
0.19622,0.05000,0.04000,0.06000
0.19721,0.05000,0.04000,0.06000
0.19820,0.05000,0.04000,0.06000
0.19919,0.05000,0.04000,0.06000
0.20018,0.05000,0.04000,0.06000
0.20117,0.05000,0.04000,0.06000
0.20216,0.05000,0.04000,0.06000
0.20315,0.05000,0.04000,0.06000
0.20414,0.05000,0.04000,0.06000
0.20514,0.05000,0.04000,0.06000
0.20613,0.05000,0.04000,0.06000
0.20712,0.05000,0.04000,0.06000
0.20811,0.05000,0.04000,0.06000
0.20910,0.05000,0.04000,0.06000
0.21009,0.05000,0.04000,0.06000
0.21108,0.05000,0.04000,0.06000
0.21207,0.05000,0.04000,0.06000
0.21306,0.05000,0.04000,0.06000
0.21405,0.05000,0.04000,0.06000
0.21505,0.05000,0.04000,0.06000
0.21604,0.05000,0.04000,0.06000
0.21703,0.05000,0.04000,0.06000
0.21802,0.05000,0.04000,0.06000
0.21901,0.05000,0.04000,0.06000
0.22000,0.05000,0.04000,0.06000
0.22099,0.05000,0.04000,0.06000
0.22198,0.05000,0.04000,0.06000
0.22297,0.05000,0.04000,0.06000
0.22396,0.05000,0.04000,0.06000
0.22495,0.05000,0.04000,0.06000
0.22595,0.05000,0.04000,0.06000
0.22694,0.05000,0.04000,0.06000
0.22793,0.05000,0.04000,0.06000
0.22892,0.05000,0.04000,0.07000
0.22991,0.05000,0.04000,0.07000
0.23090,0.05000,0.04000,0.07000
0.23189,0.05000,0.04000,0.07000
0.23288,0.05000,0.04000,0.07000
0.23387,0.05000,0.04000,0.07000
0.23486,0.05000,0.04000,0.07000
0.23586,0.05000,0.04000,0.07000
0.23685,0.05000,0.04000,0.07000
0.23784,0.05000,0.04000,0.07000
0.23883,0.05000,0.04000,0.07000
0.23982,0.05000,0.04000,0.07000
0.24081,0.05000,0.04000,0.07000
0.24180,0.05000,0.04000,0.07000
0.24279,0.05000,0.04000,0.07000
0.24378,0.05000,0.04000,0.07000
0.24477,0.05000,0.04000,0.07000
0.24577,0.05000,0.04000,0.07000
0.24676,0.05000,0.04000,0.07000
0.24775,0.05000,0.04000,0.07000
0.24874,0.05000,0.04000,0.07000
0.24973,0.05000,0.04000,0.07000
0.25072,0.05000,0.04000,0.07000
0.25171,0.05000,0.04000,0.07000
0.25270,0.05000,0.04000,0.07000
0.25369,0.05000,0.04000,0.07000
0.25468,0.05000,0.04000,0.07000
0.25568,0.05000,0.04000,0.07000
0.25667,0.05000,0.04000,0.07000
0.25766,0.05000,0.04000,0.07000
0.25865,0.05000,0.04000,0.07000
0.25964,0.05000,0.04000,0.07000
0.26063,0.05000,0.04000,0.07000
0.26162,0.05000,0.04000,0.07000
0.26261,0.05000,0.04000,0.07000
0.26360,0.05000,0.04000,0.07000
0.26459,0.05000,0.04000,0.07000
0.26559,0.05000,0.04000,0.07000
0.26658,0.05000,0.04000,0.07000
0.26757,0.05000,0.04000,0.07000
0.26856,0.05000,0.04000,0.07000
0.26955,0.05000,0.04000,0.07000
0.27054,0.05000,0.04000,0.07000
0.27153,0.05000,0.04000,0.07000
0.27252,0.05000,0.04000,0.07000
0.27351,0.05000,0.04000,0.07000
0.27450,0.05000,0.04000,0.07000
0.27550,0.05000,0.04000,0.07000
0.27649,0.05000,0.04000,0.07000
0.27748,0.05000,0.04000,0.07000
0.27847,0.05000,0.04000,0.07000
0.27946,0.05000,0.04000,0.07000
0.28045,0.05000,0.04000,0.07000
0.28144,0.05000,0.04000,0.07000
0.28243,0.05000,0.04000,0.07000
0.28342,0.05000,0.04000,0.07000
0.28441,0.05000,0.04000,0.07000
0.28541,0.05000,0.04000,0.07000
0.28640,0.05000,0.04000,0.07000
0.28739,0.05000,0.04000,0.07000
0.28838,0.05000,0.04000,0.07000
0.28937,0.05000,0.04000,0.07000
0.29036,0.05000,0.04000,0.07000
0.29135,0.05000,0.04000,0.07000
0.29234,0.05000,0.04000,0.07000
0.29333,0.05000,0.04000,0.07000
0.29432,0.05000,0.04000,0.07000
0.29532,0.05000,0.04000,0.07000
0.29631,0.05000,0.04000,0.07000
0.29730,0.05000,0.04000,0.07000
0.29829,0.05000,0.04000,0.07000
0.29928,0.05000,0.04000,0.07000
0.30027,0.05000,0.04000,0.07000
0.30126,0.05000,0.04000,0.07000
0.30225,0.05000,0.04000,0.07000
0.30324,0.06000,0.04000,0.07000
0.30423,0.06000,0.04000,0.07000
0.30523,0.06000,0.04000,0.07000
0.30622,0.06000,0.04000,0.07000
0.30721,0.06000,0.04000,0.07000
0.30820,0.06000,0.04000,0.07000
0.30919,0.06000,0.04000,0.07000
0.31018,0.06000,0.04000,0.07000
0.31117,0.06000,0.04000,0.07000
0.31216,0.06000,0.04000,0.08000
0.31315,0.06000,0.04000,0.08000
0.31414,0.06000,0.04000,0.08000
0.31514,0.06000,0.04000,0.08000
0.31613,0.06000,0.04000,0.08000
0.31712,0.06000,0.04000,0.08000
0.31811,0.06000,0.04000,0.08000
0.31910,0.06000,0.04000,0.08000
0.32009,0.06000,0.04000,0.08000
0.32108,0.06000,0.04000,0.08000
0.32207,0.06000,0.04000,0.08000
0.32306,0.06000,0.04000,0.08000
0.32405,0.06000,0.04000,0.08000
0.32505,0.06000,0.04000,0.08000
0.32604,0.06000,0.04000,0.08000
0.32703,0.06000,0.04000,0.08000
0.32802,0.06000,0.04000,0.08000
0.32901,0.06000,0.04000,0.08000
0.33000,0.06000,0.04000,0.08000
0.33099,0.06000,0.04000,0.08000
0.33198,0.06000,0.04000,0.08000
0.33297,0.06000,0.04000,0.08000
0.33396,0.06000,0.04000,0.08000
0.33495,0.06000,0.04000,0.08000
0.33595,0.06000,0.04000,0.08000
0.33694,0.06000,0.04000,0.08000
0.33793,0.06000,0.04000,0.08000
0.33892,0.06000,0.04000,0.08000
0.33991,0.06000,0.04000,0.08000
0.34090,0.06000,0.04000,0.08000
0.34189,0.06000,0.04000,0.08000
0.34288,0.06000,0.04000,0.08000
0.34387,0.06000,0.04000,0.08000
0.34486,0.06000,0.04000,0.08000
0.34586,0.06000,0.04000,0.08000
0.34685,0.06000,0.04000,0.08000
0.34784,0.06000,0.04000,0.08000
0.34883,0.06000,0.04000,0.08000
0.34982,0.06000,0.04000,0.08000
0.35081,0.06000,0.04000,0.08000
0.35180,0.06000,0.04000,0.08000
0.35279,0.06000,0.04000,0.08000
0.35378,0.06000,0.04000,0.08000
0.35477,0.06000,0.04000,0.08000
0.35577,0.06000,0.04000,0.08000
0.35676,0.06000,0.04000,0.08000
0.35775,0.06000,0.04000,0.08000
0.35874,0.06000,0.05000,0.08000
0.35973,0.06000,0.05000,0.08000
0.36072,0.06000,0.05000,0.08000
0.36171,0.06000,0.05000,0.08000
0.36270,0.06000,0.05000,0.08000
0.36369,0.06000,0.05000,0.08000
0.36468,0.06000,0.05000,0.08000
0.36568,0.06000,0.05000,0.08000
0.36667,0.06000,0.05000,0.08000
0.36766,0.06000,0.05000,0.08000
0.36865,0.06000,0.05000,0.08000
0.36964,0.06000,0.05000,0.08000
0.37063,0.06000,0.05000,0.08000
0.37162,0.06000,0.05000,0.08000
0.37261,0.06000,0.05000,0.08000
0.37360,0.06000,0.05000,0.08000
0.37459,0.06000,0.05000,0.08000
0.37559,0.06000,0.05000,0.08000
0.37658,0.06000,0.05000,0.08000
0.37757,0.06000,0.05000,0.08000
0.37856,0.06000,0.05000,0.08000
0.37955,0.06000,0.05000,0.08000
0.38054,0.06000,0.05000,0.08000
0.38153,0.06000,0.05000,0.09000
0.38252,0.06000,0.05000,0.09000
0.38351,0.06000,0.05000,0.09000
0.38450,0.06000,0.05000,0.09000
0.38550,0.06000,0.05000,0.09000
0.38649,0.06000,0.05000,0.09000
0.38748,0.06000,0.05000,0.09000
0.38847,0.06000,0.05000,0.09000
0.38946,0.06000,0.05000,0.09000
0.39045,0.06000,0.05000,0.09000
0.39144,0.06000,0.05000,0.09000
0.39243,0.06000,0.05000,0.09000
0.39342,0.06000,0.05000,0.09000
0.39441,0.06000,0.05000,0.09000
0.39541,0.06000,0.05000,0.09000
0.39640,0.06000,0.05000,0.09000
0.39739,0.06000,0.05000,0.09000
0.39838,0.06000,0.05000,0.09000
0.39937,0.06000,0.05000,0.09000
0.40036,0.06000,0.05000,0.09000
0.40135,0.06000,0.05000,0.09000
0.40234,0.06000,0.05000,0.09000
0.40333,0.06000,0.05000,0.09000
0.40432,0.06000,0.05000,0.09000
0.40532,0.06000,0.05000,0.09000
0.40631,0.06000,0.05000,0.09000
0.40730,0.06000,0.05000,0.09000
0.40829,0.06000,0.05000,0.09000
0.40928,0.06000,0.05000,0.09000
0.41027,0.06000,0.05000,0.09000
0.41126,0.06000,0.05000,0.09000
0.41225,0.06000,0.05000,0.09000
0.41324,0.06000,0.05000,0.09000
0.41423,0.06000,0.05000,0.09000
0.41523,0.06000,0.05000,0.09000
0.41622,0.06000,0.05000,0.09000
0.41721,0.06000,0.05000,0.09000
0.41820,0.07000,0.05000,0.09000
0.41919,0.07000,0.05000,0.09000
0.42018,0.07000,0.05000,0.09000
0.42117,0.07000,0.05000,0.09000
0.42216,0.07000,0.05000,0.09000
0.42315,0.07000,0.05000,0.09000
0.42414,0.07000,0.05000,0.09000
0.42514,0.07000,0.05000,0.09000
0.42613,0.07000,0.05000,0.09000
0.42712,0.07000,0.05000,0.09000
0.42811,0.07000,0.05000,0.09000
0.42910,0.07000,0.05000,0.09000
0.43009,0.07000,0.05000,0.09000
0.43108,0.07000,0.05000,0.09000
0.43207,0.07000,0.05000,0.09000
0.43306,0.07000,0.05000,0.09000
0.43405,0.07000,0.05000,0.09000
0.43505,0.07000,0.05000,0.09000
0.43604,0.07000,0.05000,0.09000
0.43703,0.07000,0.05000,0.09000
0.43802,0.07000,0.05000,0.09000
0.43901,0.07000,0.05000,0.10000
0.44000,0.07000,0.05000,0.10000
0.44099,0.07000,0.05000,0.10000
0.44198,0.07000,0.05000,0.10000
0.44297,0.07000,0.05000,0.10000
0.44396,0.07000,0.05000,0.10000
0.44495,0.07000,0.05000,0.10000
0.44595,0.07000,0.05000,0.10000
0.44694,0.07000,0.05000,0.10000
0.44793,0.07000,0.05000,0.10000
0.44892,0.07000,0.05000,0.10000
0.44991,0.07000,0.05000,0.10000
0.45090,0.07000,0.05000,0.10000
0.45189,0.07000,0.05000,0.10000
0.45288,0.07000,0.05000,0.10000
0.45387,0.07000,0.05000,0.10000
0.45486,0.07000,0.05000,0.10000
0.45586,0.07000,0.05000,0.10000
0.45685,0.07000,0.05000,0.10000
0.45784,0.07000,0.05000,0.10000
0.45883,0.07000,0.05000,0.10000
0.45982,0.07000,0.05000,0.10000
0.46081,0.07000,0.05000,0.10000
0.46180,0.07000,0.05000,0.10000
0.46279,0.07000,0.05000,0.10000
0.46378,0.07000,0.05000,0.10000
0.46477,0.07000,0.05000,0.10000
0.46577,0.07000,0.05000,0.10000
0.46676,0.07000,0.05000,0.10000
0.46775,0.07000,0.05000,0.10000
0.46874,0.07000,0.05000,0.10000
0.46973,0.07000,0.05000,0.10000
0.47072,0.07000,0.05000,0.10000
0.47171,0.07000,0.05000,0.10000
0.47270,0.07000,0.05000,0.10000
0.47369,0.07000,0.05000,0.10000
0.47468,0.07000,0.05000,0.10000
0.47568,0.07000,0.05000,0.10000
0.47667,0.07000,0.05000,0.10000
0.47766,0.07000,0.05000,0.10000
0.47865,0.07000,0.05000,0.10000
0.47964,0.07000,0.05000,0.10000
0.48063,0.07000,0.05000,0.10000
0.48162,0.07000,0.05000,0.10000
0.48261,0.07000,0.05000,0.10000
0.48360,0.07000,0.05000,0.10000
0.48459,0.07000,0.05000,0.10000
0.48559,0.07000,0.05000,0.10000
0.48658,0.07000,0.05000,0.11000
0.48757,0.07000,0.05000,0.11000
0.48856,0.07000,0.05000,0.11000
0.48955,0.07000,0.05000,0.11000
0.49054,0.07000,0.05000,0.11000
0.49153,0.07000,0.05000,0.11000
0.49252,0.07000,0.05000,0.11000
0.49351,0.07000,0.05000,0.11000
0.49450,0.07000,0.05000,0.11000
0.49550,0.07000,0.05000,0.11000
0.49649,0.07000,0.05000,0.11000
0.49748,0.07000,0.05000,0.11000
0.49847,0.07000,0.05000,0.11000
0.49946,0.07000,0.05000,0.11000
0.50045,0.08000,0.05000,0.11000
0.50144,0.08000,0.05000,0.11000
0.50243,0.08000,0.05000,0.11000
0.50342,0.08000,0.05000,0.11000
0.50441,0.08000,0.05000,0.11000
0.50541,0.08000,0.05000,0.11000
0.50640,0.08000,0.05000,0.11000
0.50739,0.08000,0.05000,0.11000
0.50838,0.08000,0.05000,0.11000
0.50937,0.08000,0.05000,0.11000
0.51036,0.08000,0.05000,0.11000
0.51135,0.08000,0.05000,0.11000
0.51234,0.08000,0.05000,0.11000
0.51333,0.08000,0.05000,0.11000
0.51432,0.08000,0.05000,0.11000
0.51532,0.08000,0.05000,0.11000
0.51631,0.08000,0.05000,0.11000
0.51730,0.08000,0.05000,0.11000
0.51829,0.08000,0.05000,0.11000
0.51928,0.08000,0.05000,0.11000
0.52027,0.08000,0.05000,0.11000
0.52126,0.08000,0.05000,0.11000
0.52225,0.08000,0.05000,0.11000
0.52324,0.08000,0.05000,0.11000
0.52423,0.08000,0.05000,0.11000
0.52523,0.08000,0.05000,0.11000
0.52622,0.08000,0.05000,0.11000
0.52721,0.08000,0.05000,0.12000
0.52820,0.08000,0.05000,0.12000
0.52919,0.08000,0.05000,0.12000
0.53018,0.08000,0.05000,0.12000
0.53117,0.08000,0.06000,0.12000
0.53216,0.08000,0.06000,0.12000
0.53315,0.08000,0.06000,0.12000
0.53414,0.08000,0.06000,0.12000
0.53514,0.08000,0.06000,0.12000
0.53613,0.08000,0.06000,0.12000
0.53712,0.08000,0.06000,0.12000
0.53811,0.08000,0.06000,0.12000
0.53910,0.08000,0.06000,0.12000
0.54009,0.08000,0.06000,0.12000
0.54108,0.08000,0.06000,0.12000
0.54207,0.08000,0.06000,0.12000
0.54306,0.08000,0.06000,0.12000
0.54405,0.08000,0.06000,0.12000
0.54505,0.08000,0.06000,0.12000
0.54604,0.08000,0.06000,0.12000
0.54703,0.08000,0.06000,0.12000
0.54802,0.08000,0.06000,0.12000
0.54901,0.08000,0.06000,0.12000
0.55000,0.08000,0.06000,0.12000
0.55099,0.08000,0.06000,0.12000
0.55198,0.08000,0.06000,0.12000
0.55297,0.08000,0.06000,0.12000
0.55396,0.08000,0.06000,0.12000
0.55495,0.08000,0.06000,0.12000
0.55595,0.08000,0.06000,0.12000
0.55694,0.08000,0.06000,0.12000
0.55793,0.08000,0.06000,0.12000
0.55892,0.08000,0.06000,0.12000
0.55991,0.08000,0.06000,0.12000
0.56090,0.08000,0.06000,0.12000
0.56189,0.08000,0.06000,0.13000
0.56288,0.09000,0.06000,0.13000
0.56387,0.09000,0.06000,0.13000
0.56486,0.09000,0.06000,0.13000
0.56586,0.09000,0.06000,0.13000
0.56685,0.09000,0.06000,0.13000
0.56784,0.09000,0.06000,0.13000
0.56883,0.09000,0.06000,0.13000
0.56982,0.09000,0.06000,0.13000
0.57081,0.09000,0.06000,0.13000
0.57180,0.09000,0.06000,0.13000
0.57279,0.09000,0.06000,0.13000
0.57378,0.09000,0.06000,0.13000
0.57477,0.09000,0.06000,0.13000
0.57577,0.09000,0.06000,0.13000
0.57676,0.09000,0.06000,0.13000
0.57775,0.09000,0.06000,0.13000
0.57874,0.09000,0.06000,0.13000
0.57973,0.09000,0.06000,0.13000
0.58072,0.09000,0.06000,0.13000
0.58171,0.09000,0.06000,0.13000
0.58270,0.09000,0.06000,0.13000
0.58369,0.09000,0.06000,0.13000
0.58468,0.09000,0.06000,0.13000
0.58568,0.09000,0.06000,0.13000
0.58667,0.09000,0.06000,0.13000
0.58766,0.09000,0.06000,0.13000
0.58865,0.09000,0.06000,0.13000
0.58964,0.09000,0.06000,0.13000
0.59063,0.09000,0.06000,0.13000
0.59162,0.09000,0.06000,0.13000
0.59261,0.09000,0.06000,0.14000
0.59360,0.09000,0.06000,0.14000
0.59459,0.09000,0.06000,0.14000
0.59559,0.09000,0.06000,0.14000
0.59658,0.09000,0.06000,0.14000
0.59757,0.09000,0.06000,0.14000
0.59856,0.09000,0.06000,0.14000
0.59955,0.09000,0.06000,0.14000
0.60054,0.09000,0.06000,0.14000
0.60153,0.09000,0.06000,0.14000
0.60252,0.09000,0.06000,0.14000
0.60351,0.09000,0.06000,0.14000
0.60450,0.09000,0.06000,0.14000
0.60550,0.09000,0.06000,0.14000
0.60649,0.09000,0.06000,0.14000
0.60748,0.09000,0.06000,0.14000
0.60847,0.09000,0.06000,0.14000
0.60946,0.09000,0.06000,0.14000
0.61045,0.10000,0.06000,0.14000
0.61144,0.10000,0.06000,0.14000
0.61243,0.10000,0.06000,0.14000
0.61342,0.10000,0.06000,0.14000
0.61441,0.10000,0.06000,0.14000
0.61541,0.10000,0.06000,0.14000
0.61640,0.10000,0.06000,0.14000
0.61739,0.10000,0.06000,0.14000
0.61838,0.10000,0.06000,0.15000
0.61937,0.10000,0.06000,0.15000
0.62036,0.10000,0.06000,0.15000
0.62135,0.10000,0.06000,0.15000
0.62234,0.10000,0.06000,0.15000
0.62333,0.10000,0.06000,0.15000
0.62432,0.10000,0.06000,0.15000
0.62532,0.10000,0.06000,0.15000
0.62631,0.10000,0.07000,0.15000
0.62730,0.10000,0.07000,0.15000
0.62829,0.10000,0.07000,0.15000
0.62928,0.10000,0.07000,0.15000
0.63027,0.10000,0.07000,0.15000
0.63126,0.10000,0.07000,0.15000
0.63225,0.10000,0.07000,0.15000
0.63324,0.10000,0.07000,0.15000
0.63423,0.10000,0.07000,0.15000
0.63523,0.10000,0.07000,0.15000
0.63622,0.10000,0.07000,0.15000
0.63721,0.10000,0.07000,0.15000
0.63820,0.10000,0.07000,0.15000
0.63919,0.10000,0.07000,0.15000
0.64018,0.10000,0.07000,0.15000
0.64117,0.10000,0.07000,0.15000
0.64216,0.10000,0.07000,0.16000
0.64315,0.10000,0.07000,0.16000
0.64414,0.10000,0.07000,0.16000
0.64514,0.10000,0.07000,0.16000
0.64613,0.10000,0.07000,0.16000
0.64712,0.10000,0.07000,0.16000
0.64811,0.10000,0.07000,0.16000
0.64910,0.11000,0.07000,0.16000
0.65009,0.11000,0.07000,0.16000
0.65108,0.11000,0.07000,0.16000
0.65207,0.11000,0.07000,0.16000
0.65306,0.11000,0.07000,0.16000
0.65405,0.11000,0.07000,0.16000
0.65505,0.11000,0.07000,0.16000
0.65604,0.11000,0.07000,0.16000
0.65703,0.11000,0.07000,0.16000
0.65802,0.11000,0.07000,0.16000
0.65901,0.11000,0.07000,0.16000
0.66000,0.11000,0.07000,0.16000
0.66099,0.11000,0.07000,0.16000
0.66198,0.11000,0.07000,0.17000
0.66297,0.11000,0.07000,0.17000
0.66396,0.11000,0.07000,0.17000
0.66495,0.11000,0.07000,0.17000
0.66595,0.11000,0.07000,0.17000
0.66694,0.11000,0.07000,0.17000
0.66793,0.11000,0.07000,0.17000
0.66892,0.11000,0.07000,0.17000
0.66991,0.11000,0.07000,0.17000
0.67090,0.11000,0.07000,0.17000
0.67189,0.11000,0.07000,0.17000
0.67288,0.11000,0.07000,0.17000
0.67387,0.11000,0.07000,0.17000
0.67486,0.11000,0.07000,0.17000
0.67586,0.11000,0.07000,0.17000
0.67685,0.11000,0.07000,0.17000
0.67784,0.11000,0.07000,0.17000
0.67883,0.11000,0.07000,0.17000
0.67982,0.11000,0.07000,0.17000
0.68081,0.12000,0.07000,0.18000
0.68180,0.12000,0.07000,0.18000
0.68279,0.12000,0.07000,0.18000
0.68378,0.12000,0.07000,0.18000
0.68477,0.12000,0.07000,0.18000
0.68577,0.12000,0.07000,0.18000
0.68676,0.12000,0.07000,0.18000
0.68775,0.12000,0.07000,0.18000
0.68874,0.12000,0.08000,0.18000
0.68973,0.12000,0.08000,0.18000
0.69072,0.12000,0.08000,0.18000
0.69171,0.12000,0.08000,0.18000
0.69270,0.12000,0.08000,0.18000
0.69369,0.12000,0.08000,0.18000
0.69468,0.12000,0.08000,0.18000
0.69568,0.12000,0.08000,0.18000
0.69667,0.12000,0.08000,0.19000
0.69766,0.12000,0.08000,0.19000
0.69865,0.12000,0.08000,0.19000
0.69964,0.12000,0.08000,0.19000
0.70063,0.12000,0.08000,0.19000
0.70162,0.12000,0.08000,0.19000
0.70261,0.12000,0.08000,0.19000
0.70360,0.12000,0.08000,0.19000
0.70459,0.12000,0.08000,0.19000
0.70559,0.12000,0.08000,0.19000
0.70658,0.12000,0.08000,0.19000
0.70757,0.13000,0.08000,0.19000
0.70856,0.13000,0.08000,0.19000
0.70955,0.13000,0.08000,0.19000
0.71054,0.13000,0.08000,0.19000
0.71153,0.13000,0.08000,0.20000
0.71252,0.13000,0.08000,0.20000
0.71351,0.13000,0.08000,0.20000
0.71450,0.13000,0.08000,0.20000
0.71550,0.13000,0.08000,0.20000
0.71649,0.13000,0.08000,0.20000
0.71748,0.13000,0.08000,0.20000
0.71847,0.13000,0.08000,0.20000
0.71946,0.13000,0.08000,0.20000
0.72045,0.13000,0.08000,0.20000
0.72144,0.13000,0.08000,0.20000
0.72243,0.13000,0.08000,0.20000
0.72342,0.13000,0.08000,0.20000
0.72441,0.13000,0.08000,0.20000
0.72541,0.13000,0.08000,0.21000
0.72640,0.13000,0.08000,0.21000
0.72739,0.13000,0.08000,0.21000
0.72838,0.13000,0.08000,0.21000
0.72937,0.13000,0.08000,0.21000
0.73036,0.14000,0.08000,0.21000
0.73135,0.14000,0.08000,0.21000
0.73234,0.14000,0.09000,0.21000
0.73333,0.14000,0.09000,0.21000
0.73432,0.14000,0.09000,0.21000
0.73532,0.14000,0.09000,0.21000
0.73631,0.14000,0.09000,0.21000
0.73730,0.14000,0.09000,0.22000
0.73829,0.14000,0.09000,0.22000
0.73928,0.14000,0.09000,0.22000
0.74027,0.14000,0.09000,0.22000
0.74126,0.14000,0.09000,0.22000
0.74225,0.14000,0.09000,0.22000
0.74324,0.14000,0.09000,0.22000
0.74423,0.14000,0.09000,0.22000
0.74523,0.14000,0.09000,0.22000
0.74622,0.14000,0.09000,0.22000
0.74721,0.14000,0.09000,0.22000
0.74820,0.14000,0.09000,0.22000
0.74919,0.15000,0.09000,0.23000
0.75018,0.15000,0.09000,0.23000
0.75117,0.15000,0.09000,0.23000
0.75216,0.15000,0.09000,0.23000
0.75315,0.15000,0.09000,0.23000
0.75414,0.15000,0.09000,0.23000
0.75514,0.15000,0.09000,0.23000
0.75613,0.15000,0.09000,0.23000
0.75712,0.15000,0.09000,0.23000
0.75811,0.15000,0.09000,0.23000
0.75910,0.15000,0.09000,0.24000
0.76009,0.15000,0.09000,0.24000
0.76108,0.15000,0.09000,0.24000
0.76207,0.15000,0.09000,0.24000
0.76306,0.15000,0.09000,0.24000
0.76405,0.15000,0.09000,0.24000
0.76505,0.15000,0.09000,0.24000
0.76604,0.16000,0.10000,0.24000
0.76703,0.16000,0.10000,0.24000
0.76802,0.16000,0.10000,0.24000
0.76901,0.16000,0.10000,0.25000
0.77000,0.16000,0.10000,0.25000
0.77099,0.16000,0.10000,0.25000
0.77198,0.16000,0.10000,0.25000
0.77297,0.16000,0.10000,0.25000
0.77396,0.16000,0.10000,0.25000
0.77495,0.16000,0.10000,0.25000
0.77595,0.16000,0.10000,0.25000
0.77694,0.16000,0.10000,0.25000
0.77793,0.16000,0.10000,0.26000
0.77892,0.16000,0.10000,0.26000
0.77991,0.16000,0.10000,0.26000
0.78090,0.17000,0.10000,0.26000
0.78189,0.17000,0.10000,0.26000
0.78288,0.17000,0.10000,0.26000
0.78387,0.17000,0.10000,0.26000
0.78486,0.17000,0.10000,0.26000
0.78586,0.17000,0.10000,0.27000
0.78685,0.17000,0.10000,0.27000
0.78784,0.17000,0.10000,0.27000
0.78883,0.17000,0.10000,0.27000
0.78982,0.17000,0.10000,0.27000
0.79081,0.17000,0.10000,0.27000
0.79180,0.17000,0.11000,0.27000
0.79279,0.17000,0.11000,0.28000
0.79378,0.18000,0.11000,0.28000
0.79477,0.18000,0.11000,0.28000
0.79577,0.18000,0.11000,0.28000
0.79676,0.18000,0.11000,0.28000
0.79775,0.18000,0.11000,0.28000
0.79874,0.18000,0.11000,0.28000
0.79973,0.18000,0.11000,0.28000
0.80072,0.18000,0.11000,0.29000
0.80171,0.18000,0.11000,0.29000
0.80270,0.18000,0.11000,0.29000
0.80369,0.18000,0.11000,0.29000
0.80468,0.19000,0.11000,0.29000
0.80568,0.19000,0.11000,0.29000
0.80667,0.19000,0.11000,0.30000
0.80766,0.19000,0.11000,0.30000
0.80865,0.19000,0.11000,0.30000
0.80964,0.19000,0.11000,0.30000
0.81063,0.19000,0.11000,0.30000
0.81162,0.19000,0.12000,0.30000
0.81261,0.19000,0.12000,0.30000
0.81360,0.19000,0.12000,0.31000
0.81459,0.19000,0.12000,0.31000
0.81559,0.20000,0.12000,0.31000
0.81658,0.20000,0.12000,0.31000
0.81757,0.20000,0.12000,0.31000
0.81856,0.20000,0.12000,0.32000
0.81955,0.20000,0.12000,0.32000
0.82054,0.20000,0.12000,0.32000
0.82153,0.20000,0.12000,0.32000
0.82252,0.20000,0.12000,0.32000
0.82351,0.20000,0.12000,0.32000
0.82450,0.21000,0.12000,0.33000
0.82550,0.21000,0.12000,0.33000
0.82649,0.21000,0.12000,0.33000
0.82748,0.21000,0.12000,0.33000
0.82847,0.21000,0.12000,0.33000
0.82946,0.21000,0.13000,0.34000
0.83045,0.21000,0.13000,0.34000
0.83144,0.21000,0.13000,0.34000
0.83243,0.22000,0.13000,0.34000
0.83342,0.22000,0.13000,0.34000
0.83441,0.22000,0.13000,0.35000
0.83541,0.22000,0.13000,0.35000
0.83640,0.22000,0.13000,0.35000
0.83739,0.22000,0.13000,0.35000
0.83838,0.22000,0.13000,0.35000
0.83937,0.22000,0.13000,0.36000
0.84036,0.23000,0.13000,0.36000
0.84135,0.23000,0.13000,0.36000
0.84234,0.23000,0.13000,0.36000
0.84333,0.23000,0.14000,0.37000
0.84432,0.23000,0.14000,0.37000
0.84532,0.23000,0.14000,0.37000
0.84631,0.23000,0.14000,0.37000
0.84730,0.24000,0.14000,0.38000
0.84829,0.24000,0.14000,0.38000
0.84928,0.24000,0.14000,0.38000
0.85027,0.24000,0.14000,0.38000
0.85126,0.24000,0.14000,0.39000
0.85225,0.24000,0.14000,0.39000
0.85324,0.25000,0.14000,0.39000
0.85423,0.25000,0.14000,0.39000
0.85523,0.25000,0.15000,0.40000
0.85622,0.25000,0.15000,0.40000
0.85721,0.25000,0.15000,0.40000
0.85820,0.25000,0.15000,0.41000
0.85919,0.26000,0.15000,0.41000
0.86018,0.26000,0.15000,0.41000
0.86117,0.26000,0.15000,0.41000
0.86216,0.26000,0.15000,0.42000
0.86315,0.26000,0.15000,0.42000
0.86414,0.26000,0.15000,0.42000
0.86514,0.27000,0.16000,0.43000
0.86613,0.27000,0.16000,0.43000
0.86712,0.27000,0.16000,0.43000
0.86811,0.27000,0.16000,0.44000
0.86910,0.27000,0.16000,0.44000
0.87009,0.28000,0.16000,0.44000
0.87108,0.28000,0.16000,0.45000
0.87207,0.28000,0.16000,0.45000
0.87306,0.28000,0.16000,0.45000
0.87405,0.28000,0.17000,0.46000
0.87505,0.29000,0.17000,0.46000
0.87604,0.29000,0.17000,0.47000
0.87703,0.29000,0.17000,0.47000
0.87802,0.29000,0.17000,0.47000
0.87901,0.30000,0.17000,0.48000
0.88000,0.30000,0.17000,0.48000
0.88099,0.30000,0.17000,0.48000
0.88198,0.30000,0.18000,0.49000
0.88297,0.31000,0.18000,0.49000
0.88396,0.31000,0.18000,0.50000
0.88495,0.31000,0.18000,0.50000
0.88595,0.31000,0.18000,0.51000
0.88694,0.32000,0.18000,0.51000
0.88793,0.32000,0.18000,0.52000
0.88892,0.32000,0.19000,0.52000
0.88991,0.33000,0.19000,0.52000
0.89090,0.33000,0.19000,0.53000
0.89189,0.33000,0.19000,0.53000
0.89288,0.33000,0.19000,0.54000
0.89387,0.34000,0.19000,0.54000
0.89486,0.34000,0.20000,0.55000
0.89586,0.34000,0.20000,0.56000
0.89685,0.35000,0.20000,0.56000
0.89784,0.35000,0.20000,0.57000
0.89883,0.35000,0.20000,0.57000
0.89982,0.36000,0.20000,0.58000
0.90081,0.36000,0.21000,0.58000
0.90180,0.36000,0.21000,0.59000
0.90279,0.37000,0.21000,0.60000
0.90378,0.37000,0.21000,0.60000
0.90477,0.38000,0.21000,0.61000
0.90577,0.38000,0.22000,0.61000
0.90676,0.38000,0.22000,0.62000
0.90775,0.39000,0.22000,0.63000
0.90874,0.39000,0.22000,0.63000
0.90973,0.40000,0.23000,0.64000
0.91072,0.40000,0.23000,0.65000
0.91171,0.40000,0.23000,0.66000
0.91270,0.41000,0.23000,0.66000
0.91369,0.41000,0.24000,0.67000
0.91468,0.42000,0.24000,0.68000
0.91568,0.42000,0.24000,0.69000
0.91667,0.43000,0.24000,0.70000
0.91766,0.43000,0.25000,0.70000
0.91865,0.44000,0.25000,0.71000
0.91964,0.44000,0.25000,0.72000
0.92063,0.45000,0.25000,0.73000
0.92162,0.46000,0.26000,0.74000
0.92261,0.46000,0.26000,0.75000
0.92360,0.47000,0.26000,0.76000
0.92459,0.47000,0.27000,0.77000
0.92559,0.48000,0.27000,0.78000
0.92658,0.49000,0.27000,0.79000
0.92757,0.49000,0.28000,0.80000
0.92856,0.50000,0.28000,0.81000
0.92955,0.51000,0.29000,0.82000
0.93054,0.51000,0.29000,0.84000
0.93153,0.52000,0.29000,0.85000
0.93252,0.53000,0.30000,0.86000
0.93351,0.54000,0.30000,0.87000
0.93450,0.54000,0.31000,0.89000
0.93550,0.55000,0.31000,0.90000
0.93649,0.56000,0.32000,0.92000
0.93748,0.57000,0.32000,0.93000
0.93847,0.58000,0.33000,0.95000
0.93946,0.59000,0.33000,0.96000
0.94045,0.60000,0.34000,0.98000
0.94144,0.61000,0.34000,0.99000
0.94243,0.62000,0.35000,1.01000
0.94342,0.63000,0.35000,1.03000
0.94441,0.64000,0.36000,1.05000
0.94541,0.65000,0.36000,1.07000
0.94640,0.66000,0.37000,1.09000
0.94739,0.68000,0.38000,1.11000
0.94838,0.69000,0.39000,1.13000
0.94937,0.70000,0.39000,1.15000
0.95036,0.72000,0.40000,1.17000
0.95135,0.73000,0.41000,1.20000
0.95234,0.75000,0.42000,1.22000
0.95333,0.76000,0.42000,1.25000
0.95432,0.78000,0.43000,1.28000
0.95532,0.80000,0.44000,1.30000
0.95631,0.81000,0.45000,1.33000
0.95730,0.83000,0.46000,1.37000
0.95829,0.85000,0.47000,1.40000
0.95928,0.87000,0.48000,1.43000
0.96027,0.89000,0.50000,1.47000
0.96126,0.92000,0.51000,1.51000
0.96225,0.94000,0.52000,1.55000
0.96324,0.97000,0.54000,1.59000
0.96423,0.99000,0.55000,1.63000
0.96523,1.02000,0.57000,1.68000
0.96622,1.05000,0.58000,1.73000
0.96721,1.08000,0.60000,1.78000
0.96820,1.12000,0.62000,1.84000
0.96919,1.15000,0.64000,1.90000
0.97018,1.19000,0.66000,1.96000
0.97117,1.23000,0.68000,2.03000
0.97216,1.27000,0.70000,2.10000
0.97315,1.32000,0.73000,2.18000
0.97414,1.37000,0.76000,2.26000
0.97514,1.43000,0.79000,2.35000
0.97613,1.48000,0.82000,2.45000
0.97712,1.55000,0.85000,2.55000
0.97811,1.62000,0.89000,2.67000
0.97910,1.69000,0.93000,2.80000
0.98009,1.78000,0.98000,2.94000
0.98108,1.87000,1.03000,3.09000
0.98207,1.98000,1.09000,3.26000
0.98306,2.09000,1.15000,3.45000
0.98405,2.22000,1.22000,3.67000
0.98505,2.37000,1.30000,3.91000
0.98604,2.53000,1.39000,4.19000
0.98703,2.73000,1.49000,4.51000
0.98802,2.95000,1.62000,4.88000
0.98901,3.22000,1.76000,5.33000
0.99000,3.54000,1.94000,5.85000


==> data/latency_snr_jpeg.dat <==
1.00000,3034074.08000,2966500.68000,3102661.85000
2.00000,111342.18000,108779.20000,113944.32000
3.00000,3087.34000,3002.02000,3174.13000
4.00000,129.14000,122.82000,135.64000
5.00000,12.00000,10.72000,13.38000
6.00000,3.04000,2.47000,3.68000
7.00000,1.68000,1.29000,2.14000
8.00000,1.34000,0.99000,1.73000
9.00000,1.24000,0.92000,1.62000
10.00000,1.22000,0.91000,1.60000
11.00000,1.22000,0.91000,1.60000
12.00000,1.22000,0.91000,1.60000
13.00000,1.22000,0.91000,1.60000
14.00000,1.22000,0.91000,1.60000
15.00000,1.22000,0.91000,1.60000


==> data/latency_snr_png.dat <==
1.00000,71389907.42000,71060178.96000,71720650.24000
2.00000,2619813.12000,2607305.63000,2632359.79000
3.00000,72643.00000,72226.34000,73061.15000
4.00000,3038.24000,3007.25000,3069.41000
5.00000,282.36000,275.94000,288.89000
6.00000,71.26000,68.42000,74.19000
7.00000,39.44000,37.41000,41.53000
8.00000,31.26000,29.51000,33.08000
9.00000,29.06000,27.39000,30.77000
10.00000,28.62000,26.98000,30.32000
11.00000,28.56000,26.92000,30.28000
12.00000,28.56000,26.92000,30.26000
13.00000,28.56000,26.92000,30.26000
14.00000,28.56000,26.92000,30.26000
15.00000,28.56000,26.92000,30.26000

